Adversarial Classification via Distributional Robustness with Wasserstein Ambiguity

We study a model for adversarial classification based on distributionally robust chance constraints. We show that under Wasserstein ambiguity, the model aims to minimize the conditional value-at-risk of the distance to misclassification, and we explore links to adversarial classification models proposed earlier and to maximum-margin classifiers. We also provide a reformulation of the distributionally robust model for linear classification, and show it is equivalent to minimizing a regularized ramp loss objective. Numerical experiments show that, despite the nonconvexity of this formulation, standard descent methods appear to converge to the global minimizer for this problem. Inspired by this observation, we show that, for a certain class of distributions, the only stationary point of the regularized ramp loss minimization problem is the global minimizer.

==> adv_cvar.csv <==
rho,rampavg_dist1_0.0,rampstd_dist1_0.0,hingeavg_dist1_0.0,hingestd_dist1_0.0,rampavg_dist1_0.1,rampstd_dist1_0.1,hingeavg_dist1_0.1,hingestd_dist1_0.1,rampavg_dist1_0.2,rampstd_dist1_0.2,hingeavg_dist1_0.2,hingestd_dist1_0.2,rampavg_dist1_0.3,rampstd_dist1_0.3,hingeavg_dist1_0.3,hingestd_dist1_0.3,rampavg_dist1_0.4,rampstd_dist1_0.4,hingeavg_dist1_0.4,hingestd_dist1_0.4,rampavg_dist2_0.0,rampstd_dist2_0.0,hingeavg_dist2_0.0,hingestd_dist2_0.0,rampavg_dist2_0.1,rampstd_dist2_0.1,hingeavg_dist2_0.1,hingestd_dist2_0.1,rampavg_dist2_0.2,rampstd_dist2_0.2,hingeavg_dist2_0.2,hingestd_dist2_0.2,rampavg_dist2_0.3,rampstd_dist2_0.3,hingeavg_dist2_0.3,hingestd_dist2_0.3,rampavg_dist2_0.4,rampstd_dist2_0.4,hingeavg_dist2_0.4,hingestd_dist2_0.4,rampavg_dist3_0.0,rampstd_dist3_0.0,hingeavg_dist3_0.0,hingestd_dist3_0.0,rampavg_dist3_0.1,rampstd_dist3_0.1,hingeavg_dist3_0.1,hingestd_dist3_0.1,rampavg_dist3_0.2,rampstd_dist3_0.2,hingeavg_dist3_0.2,hingestd_dist3_0.2,rampavg_dist3_0.3,rampstd_dist3_0.3,hingeavg_dist3_0.3,hingestd_dist3_0.3,rampavg_dist3_0.4,rampstd_dist3_0.4,hingeavg_dist3_0.4,hingestd_dist3_0.4
0.01,0.000364168981376329,0.000678217822367867,0.00638383296920009,0.0036357353462206496,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.9161234291305e-05,0.00028113075580714727,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.7652974712995e-05,0.0001683892220266748,0.0024237564237086246,0.0015515291422896575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.02,0.013930458220352545,0.006672817542269075,0.02966783745258813,0.004147747810459048,0.0057188746618455286,0.004662882315372007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00017859756165451338,0.0006267324303851606,0.003812749994397046,0.004634979569384477,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00411157878932142,0.0034916096806955127,0.014667909207686024,0.0029531307447516228,0.000331824424716715,0.0014839639405226728,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.03,0.036938195536360706,0.007759888158689899,0.052289793376564885,0.0035131373159393723,0.02572972095588442,0.008716244735166344,0.0,0.0,0.003493444778461326,0.0034247216411372005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0027401086103317385,0.004534308588302864,0.014569010636444734,0.009266476047415142,0.00079306246645629,0.0016347093393245925,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.014551100661342969,0.007098790889253527,0.02765983428479582,0.0026130878714542343,0.0013796172172943419,0.004604439657397784,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.04,0.06028382259185987,0.007411676353236944,0.07377469533180334,0.0030366366155475167,0.04938929548202038,0.009588580265394544,0.00020999473006612078,0.0009376264667770402,0.019808399990754677,0.00790168543963977,0.0,0.0,0.000682761810439181,0.0013179658787621314,0.0,0.0,0.0,0.0,0.0,0.0,0.009538991928907739,0.010116486839807752,0.02854549896677356,0.012086949455612568,0.005244878217121124,0.006565734154105955,0.0,0.0,0.0006239589195851426,0.0015480138704273025,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02708142498620924,0.009137172159508102,0.0403047507073193,0.002299645989128337,0.005718770197362959,0.008249637478328771,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.05,0.08299192053017612,0.006771159515631855,0.09462601783200733,0.002768335643402143,0.07322563021728072,0.009326352609619866,0.0031380296236601713,0.004877295989944508,0.042895235700900994,0.009884992656458279,0.0,0.0,0.00949030668910337,0.005622651183191894,0.0,0.0,1.1292903826615001e-05,5.0503401239357265e-05,0.0,0.0,0.020095486715567365,0.015393478104828858,0.04332648012616887,0.013949889857037125,0.013879727898435704,0.01231721271493679,0.0003912294900615815,0.0008985894669284219,0.0044322947538830955,0.005845721078530372,0.0,0.0,0.00011517164959071078,0.000298821149685528,0.0,0.0,0.0,0.0,0.0,0.0,0.040407051267984516,0.009332418201295354,0.0527219525691625,0.0020822783565457932,0.014188871102828867,0.012638053834283269,0.0,0.0,0.0002533808505596039,0.0011149838017717583,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.06,0.1051491325648534,0.0061336456266555045,0.11519169829679768,0.0026588312280285786,0.0964654734984298,0.008670819899740615,0.015248039381746181,0.008974074930394203,0.06790578396540446,0.010406246232012716,0.0,0.0,0.027448981204976297,0.00883591364060352,0.0,0.0,0.0021032799962093897,0.0021850267882217566,0.0,0.0,0.03308881993995446,0.01952050191654633,0.058128708825379086,0.015494274951417194,0.025736370825868226,0.017181918954182227,0.0034460747316484774,0.0041899452805055255,0.012376491610972627,0.011172303066170897,0.0,0.0,0.0017358394472674836,0.003239421592304372,0.0,0.0,0.0,0.0,0.0,0.0,0.053903255892902346,0.0086206081099393,0.06498094089312302,0.0019539538253098886,0.025510003305503993,0.016881983356909346,9.791729776832999e-05,0.0004378994679661487,0.0013908383827613085,0.003715235146459304,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.07,0.12684068538974844,0.005618387001296677,0.13561136918515532,0.0026623280644317835,0.11901338433394833,0.00795328473808045,0.034439896677372,0.01173513580716455,0.09286387344679818,0.010251865119370035,0.0,0.0,0.050430011616726764,0.010719266501496643,0.0,0.0,0.012252000148187942,0.005224944073585118,0.0,0.0,0.04751211045310016,0.022524850412394402,0.07273431011898907,0.01699346296942867,0.039550252468118934,0.02079965337784729,0.010777912670235123,0.008313597921655615,0.023693600645560354,0.01601153103610384,0.0,0.0,0.00665603006396478,0.007741085211033635,0.0,0.0,6.3025310140385e-05,0.00018600660032090576,0.0,0.0,0.06728774892882085,0.007725758392870819,0.0771629703149386,0.0018506294890911557,0.03888423091409511,0.019437044447973135,0.00067226458190218,0.0021964587581588457,0.005142361114481677,0.007598420585019507,0.0,0.0,5.3237400898545005e-05,0.00023808489470911006,0.0,0.0,0.0,0.0,0.0,0.0
0.08,0.14818340111819459,0.005222357447737273,0.1559095167732715,0.0027430624119443568,0.14103935170940116,0.00729793061499154,0.05771829503140112,0.013322707737256776,0.1171540784171425,0.009834056975761325,0.0,0.0,0.07566990704771952,0.011486284519478298,0.0,0.0,0.0290369963901791,0.0076108391968827014,0.0,0.0,0.06258489275125198,0.02471242069588476,0.08707961374138538,0.018513016297881317,0.054388308506985596,0.023499042701562948,0.02178599254421759,0.011721945432285075,0.037193384089685436,0.019883352104439193,0.0,0.0,0.014840294973351029,0.012991138482668666,0.0,0.0,0.0012378832562578203,0.002248665977806343,0.0,0.0,0.08048680263273947,0.006926587840712111,0.0893168671196127,0.0017835009345297406,0.05329638730861519,0.02034870109606799,0.0029795318761405287,0.005123372674375218,0.012715112636176473,0.011727687440542173,0.0,0.0,0.0003581253065414832,0.001597114058883172,0.0,0.0,0.0,0.0,0.0,0.0
0.09,0.16924343849527407,0.0048839029450963535,0.1761238285970696,0.0028155482197180616,0.16270144071819326,0.006768607775285665,0.08289273096425616,0.013944148684762124,0.14070162541782205,0.009357200631683766,0.0,0.0,0.10142497283929833,0.011466952722745716,0.0,0.0,0.050286732435988316,0.009424403817556758,0.0,0.0,0.07786889758592323,0.026471026629909272,0.10117560296380304,0.02009915277151443,0.06968714319837846,0.025609756476945446,0.03504684177230648,0.014502427979184183,0.051891040121527246,0.02297351237424625,0.0,0.0,0.02599801044096417,0.017691982739350035,0.0,0.0,0.005122311603868345,0.006045999298982382,0.0,0.0,0.09352240429471145,0.00626595674366573,0.10148010997187722,0.0017541927874640266,0.06817751623351188,0.02004780137086182,0.008846655330119243,0.008615184008238486,0.023845365860787802,0.015193913064707455,0.0,0.0,0.0014706713834857729,0.0038250401359023623,0.0,0.0,0.0,0.0,0.0,0.0
0.1,0.19007875772557845,0.004609724294409191,0.19630417664273106,0.0028912998924690886,0.18403554269083083,0.006355177914704507,0.1085295592097765,0.013931979909981117,0.16362065898760764,0.008857965320815593,0.0,0.0,0.12674219245784502,0.011074555054531249,0.0,0.0,0.07431838747697753,0.01058733259311122,0.0,0.0,0.09318686692107166,0.028018645017659383,0.1150651980868151,0.021748396987613768,0.08513779298726495,0.027395830492427265,0.04964797268651775,0.016955916181678382,0.06720953812025283,0.025532793311563343,0.0,0.0,0.03921631418754941,0.02172528082773915,0.0,0.0,0.011790186397529,0.011019461570840914,0.0,0.0,0.10647425469724933,0.005733565134087592,0.11370271108557987,0.0017518780148491082,0.0831766580186748,0.0189861062119217,0.018440986466392893,0.011735042396994744,0.037543641524227185,0.01771717553852404,0.0,0.0,0.005472623882005454,0.006697434822983632,0.0,0.0,7.3874801577305e-05,0.0003303781563023253,0.0,0.0
0.11,0.21075967748505825,0.004394936031976956,0.21644094094479854,0.0029618620629116073,0.2051391822004664,0.006023082415587454,0.1338244729143983,0.013576595782216318,0.18602620432717368,0.00837178603250115,2.793129195707e-05,0.00012491253503080338,0.15134191070685074,0.010609657228931027,0.0,0.0,0.09971426301438299,0.011153150516609879,0.0,0.0,0.10844636453716858,0.029423234934969355,0.1287653484533822,0.023436132125076815,0.10059283599769227,0.02899979502918875,0.06497571137149642,0.019178889379334332,0.08282638741783664,0.027762837446667694,0.0,0.0,0.05371601970273686,0.02519637681207775,0.0,0.0,0.020738901455591784,0.016605990967391942,0.0,0.0,0.11936840313807143,0.005314412459361752,0.12597380574307504,0.0017196040771900111,0.09807552476793939,0.01757973430479228,0.030938571563489094,0.014233829486901621,0.052941606975670685,0.01924290370673382,0.0,0.0,0.01310737755678643,0.009574752076266152,0.0,0.0,0.00041097126134287946,0.0016108847342584324,0.0,0.0
0.12,0.23133105631496495,0.004240568367004199,0.23657481661322222,0.0030483592716663973,0.22604710794252209,0.005747877795606287,0.1584577245158425,0.013105749266481108,0.2080023281028744,0.007979728965143198,0.0003234721643479448,0.0012516471514918822,0.17520452860032804,0.010175025167649792,0.0,0.0,0.12535659124446857,0.01118739158058024,0.0,0.0,0.12359518960627369,0.03078525507830652,0.14233294465560303,0.025178571452406512,0.11596915455421856,0.030529445217552346,0.08069615056121134,0.021264704187567793,0.09855075308740424,0.029761127518865355,1.03865643965905e-06,4.6450128086910885e-06,0.06895742030577043,0.028225130685744258,0.0,0.0,0.03143013379330224,0.0224052782460463,0.0,0.0,0.13222511773008458,0.0049658658770634,0.13831939538861973,0.0016925824296493278,0.11274083827768662,0.016155346554180692,0.04559084287302536,0.0160411870678542,0.06931150534954238,0.019813686842332482,0.0,0.0,0.02377558000179344,0.01203650108401076,0.0,0.0,0.0020302134946955396,0.0035944161596582836,0.0,0.0
0.13,0.25183265537307825,0.004111889578106747,0.25668847620122337,0.00311684947433175,0.24679973567115523,0.005528959658437989,0.18238033774208,0.012634614816640315,0.22965872701101647,0.007651378576879984,0.0019841916005814016,0.0033481515727911164,0.19843176297046267,0.009796068421404036,0.0,0.0,0.1505922716932679,0.010965499701886088,0.0,0.0,0.13859821491494945,0.032153062789620906,0.15578782335129981,0.026955388435244594,0.13124651745276664,0.03201478583299808,0.09658980556419697,0.023265117666019266,0.11425310409479021,0.031625136666436036,0.00023302065495166795,0.0005609556911788478,0.08461522364942349,0.030855641988723287,0.0,0.0,0.0433527584524137,0.028360981199111675,0.0,0.0,0.1450601176586431,0.004672467797495223,0.15071833643019697,0.001686398018811401,0.12715941995529934,0.01488306444695794,0.06175253361584541,0.017124471001684436,0.08608741073888984,0.019618557135353657,0.0,0.0,0.036858897966172956,0.014044723722238263,0.0,0.0,0.00630311215437097,0.006217695478771108,0.0,0.0
0.14,0.27228298783597554,0.004021057638684587,0.2767851888312256,0.0031579729086272505,0.2674678866742306,0.005328190916690241,0.20569687145982218,0.01220264555722391,0.25103901999244765,0.007384639698519789,0.00699343012485521,0.005809092862497107,0.22110866077963723,0.009469724093952123,0.0,0.0,0.1751568488585964,0.010655300420232197,0.0,0.0,0.15347050211513036,0.03354341209225002,0.16914840434025039,0.02875347203660788,0.1464057453505869,0.033480143119995934,0.11251157803039961,0.02521123255679479,0.12985637547050172,0.03340374499086589,0.0015192190314299338,0.002277782430214423,0.10046929403829404,0.033188620700103706,0.0,0.0,0.05613073021913757,0.03440955031339403,0.0,0.0,0.15791830313792243,0.004410455036128338,0.16317390755858224,0.0016689342634671883,0.14137323509215066,0.013785137430633199,0.07884762433182083,0.017478234373535417,0.10283798251321716,0.01891942014974001,0.0,0.0,0.051878546663917946,0.01552163768206173,0.0,0.0,0.013192194575595988,0.009422453980859348,0.0,0.0
0.15,0.2926781375500117,0.003939774491625613,0.29688481267082584,0.0031809772916359417,0.28805950461982316,0.00517765304928026,0.2285054151362313,0.011849459796710185,0.27221253599807327,0.007165578968848751,0.015310895914681866,0.008193861508141463,0.2433484677561733,0.009201643524729694,0.0,0.0,0.19905682890511095,0.010356612127369802,0.0,0.0,0.1682074323664086,0.03500046772543201,0.18243754217657815,0.03057143717928687,0.16145609514149326,0.03497839775288742,0.12837635956405674,0.02711752529998268,0.14534646919273356,0.035132937499525695,0.0046443755123225725,0.004759869182693286,0.11636148893130756,0.035317103892007436,0.0,0.0,0.06950379020907616,0.04049976171703763,0.0,0.0,0.17080330819503606,0.0041965729738743926,0.17569999033561606,0.0016536655008255478,0.15540746014496323,0.012839391667723361,0.0963079325614455,0.01714110736787248,0.11933496556155662,0.01795626187272258,0.0,0.0,0.0683652124358395,0.016463617260180672,0.0,0.0,0.022224812972316314,0.013305033541522453,0.0,0.0
0.16,0.3130470891343146,0.003888700306360038,0.31697104797753617,0.0032146234795481688,0.30858806419772794,0.0050824096399711485,0.2508812301827851,0.01157065844677214,0.29319596897860994,0.0069763361446803845,0.026382254135128402,0.010438047958257172,0.26523555075784977,0.008975282393096844,0.0,0.0,0.22236469737567063,0.010119534336959904,0.0,0.0,0.18281136435838896,0.03650919837276694,0.19567266977112888,0.032405458479177446,0.17637058626825117,0.036528356799497876,0.1441389900677417,0.02900637582935623,0.16070771507216253,0.036837740455422596,0.00999954226051365,0.007354883944916987,0.1322201876411595,0.03729007049774817,0.0,0.0,0.08322228500855865,0.04661044732387081,0.0,0.0,0.1837246023907249,0.00401842892145518,0.18830195020341955,0.001658307696688183,0.16932160276836966,0.012021758916407754,0.11369435497372445,0.016363938918582236,0.13550441650280115,0.01691568840696232,0.0,0.0,0.08584385509093845,0.01682300575102996,0.0,0.0,0.03307231970224525,0.017871109211311798,0.0,0.0
0.17,0.3334135589446839,0.0038608756691432843,0.3370839634222947,0.003255354353134019,0.32906839171317354,0.0050241060994183585,0.27290713751544343,0.011358945215083701,0.31405237682331066,0.006838243716811794,0.039749902861738115,0.012515441762010006,0.28683204509107557,0.008790256469113472,0.0,0.0,0.24515543284029176,0.00993643504139529,0.0,0.0,0.19731352449296075,0.03807166933812643,0.20886824905782553,0.034257678288127216,0.19117171361520116,0.03812531463838779,0.15979687393418532,0.030889634390640974,0.1759428541339481,0.03852786568062837,0.01739536570443822,0.00982051831740504,0.1479969370380261,0.039145420105799314,0.0,0.0,0.09712807687344541,0.05270388581596831,0.0,0.0,0.19669048251325152,0.0038670769812778442,0.20099198404701765,0.0016766456994892608,0.18314376011731787,0.01131224697779736,0.1307544884195801,0.015481079819222653,0.15133341086180893,0.015940351966851018,0.0,0.0,0.10377418133225332,0.016617596352217108,0.0,0.0,0.04547688156582706,0.02302826100849408,0.0,0.0
0.18,0.35376910731005806,0.0038733986634355583,0.3572491241533812,0.003282247699054506,0.34950167171610647,0.004994426534316187,0.2946273293331795,0.011195335029132293,0.33480068052102496,0.006736413569881079,0.05505921175014879,0.014458374642370797,0.30819217413955946,0.008653446532693324,0.0,0.0,0.26750529068513906,0.009784134227476007,0.0,0.0,0.21173598767490126,0.03968720971941036,0.22204217809469218,0.0361391635648517,0.2058621870996987,0.03976338985289651,0.17532993987346623,0.03279312285720456,0.19103236145300442,0.04020931322487482,0.026436481584578137,0.012132193511775882,0.16365730584655705,0.04090067527472776,0.0,0.0,0.11110269790455438,0.05874790537607399,0.0,0.0,0.20972257205170441,0.0037443232024920218,0.21377898600568468,0.001706567585328075,0.19691546431122495,0.010688494643016617,0.14741638492886297,0.014640241049706253,0.1668724342262385,0.015060091134813582,0.0,0.0,0.12162331551188137,0.016042879644440844,0.0,0.0,0.05917912079917735,0.028658301597847505,0.0,0.0
0.19,0.37414637251033966,0.0038854288875100336,0.3774409719624485,0.003315336270336565,0.36990167025510595,0.004987010724265742,0.3160913116392373,0.011050845562455273,0.35546895675181733,0.0066717756979646934,0.0720124036126665,0.016262119633614288,0.3293490107300781,0.008562673983494548,0.0,0.0,0.2894861285854834,0.009649961732420668,0.0,0.0,0.2260808637929903,0.04134922628920946,0.23518950011742432,0.03803257798731655,0.22045030493795484,0.04142672128573542,0.19074591957181442,0.03471985244261016,0.205990354498999,0.04189963491401486,0.036826034872263595,0.014309828891619586,0.17918366089064638,0.04260196374299502,0.0,0.0,0.12506697460146862,0.06474627556207518,0.0,0.0,0.22281352599801002,0.0036505774653879993,0.22665063962668852,0.00174111771087398,0.2106439234218235,0.010137934470679958,0.16372668604446383,0.013874060019046616,0.18217521228521513,0.014289478202465535,5.3309161137875e-05,0.00016895233301140704,0.13915054078908712,0.015343575364822693,0.0,0.0,0.07392078636479041,0.03466003520549009,0.0,0.0
0.2,0.39450119972218994,0.003887743398455156,0.3976551355141923,0.0033561108156881987,0.39029728253887536,0.0049990621858054815,0.3373316739037042,0.010930283617516304,0.3760759355367352,0.00663119291953591,0.09035839889094308,0.017855652191150526,0.35035233670687477,0.008498156220911851,0.0,0.0,0.311151442413014,0.00955005982998208,0.0,0.0,0.2403547373454576,0.043056323168171644,0.24833315456340666,0.039953111193342494,0.234943614687999,0.04313349483249567,0.2060383432773957,0.036660559142716966,0.22083397967538293,0.04360687867440758,0.04831702347613268,0.016378880250053487,0.1945799782413927,0.044278599287338634,0.0,0.0,0.1389663710602755,0.07069957413607707,0.0,0.0,0.23597920916217602,0.0035738859166699155,0.23962070578032396,0.0017833618850120103,0.22436182884510023,0.009653076456240707,0.17973275821442752,0.0131895559820698,0.19728379143741764,0.013602067641278595,0.00039253090408423416,0.0010293427478460127,0.1563080578657869,0.01464342287317481,0.0,0.0,0.08936265473986973,0.04092213655765047,0.0,0.0
0.21,0.4148421982616579,0.003903100616619894,0.417878302696394,0.003405564126723964,0.4106969947212158,0.005020810432541214,0.3583920787289687,0.01085310503237447,0.3966300620600106,0.006603136324299333,0.10988380986824878,0.019205315291502403,0.37123649944924153,0.00846691068508819,0.0,0.0,0.3325493649246733,0.009476821911014665,0.0,0.0,0.2545637025800688,0.044806354718964846,0.2614816167870867,0.04187920582000372,0.24934622413946955,0.04486830439378367,0.2211980344834989,0.038614585897807106,0.2355648059988386,0.04532022203245635,0.060700323604339836,0.018343022208364656,0.209854696753967,0.045932063534054456,0.0,0.0,0.15275336759025196,0.07660154500764194,0.0,0.0,0.24922416966548525,0.003519835538151623,0.2526836047401414,0.0018269602388067973,0.2380997468930385,0.009225475812799488,0.1954850480259895,0.012581353589442849,0.21223527967069308,0.012989332654885978,0.0013820098502704593,0.00260764810136266,0.1731046451362231,0.014014864627454717,0.0,0.0,0.10506973587602719,0.04728561206142742,0.0,0.0
0.22,0.43519587561275275,0.00393248502623071,0.4381288014189734,0.0034470608715825484,0.4311104073362134,0.005040479766116511,0.37931153305016085,0.01079373672768262,0.4171470204470172,0.006611255659096291,0.13040093873929695,0.02025819277660802,0.3919986048632615,0.00845482657161539,0.0,0.0,0.35373317156730966,0.009436301758656588,0.0,0.0,0.2687178476946624,0.046588558400118114,0.274627241326049,0.04381693453153608,0.26368652619324606,0.04662971036040161,0.23623871423022016,0.04057944833858316,0.2501952935773458,0.04703703347852734,0.07382436515177684,0.02020945778585151,0.22499919321267323,0.04757382729688288,0.0,0.0,0.16641154435842118,0.08246214533105806,0.0,0.0,0.26254024997020137,0.0034886680952367563,0.26584577879555465,0.0018810818093671978,0.2518694483221255,0.00885109190064153,0.21101943823786629,0.012046647369557946,0.2270653171877543,0.012448590244804372,0.0035341949306699656,0.0048275692905012935,0.18956773670793525,0.013452796421036271,0.0,0.0,0.12063017252015655,0.05363515687123803,0.0,0.0
0.23,0.45557172054723577,0.003946060983228129,0.4583905466819466,0.0034841988892925693,0.4515210992975696,0.005062694821167175,0.4001108752636985,0.010757269322237414,0.4376571309524926,0.006634805504988353,0.15157586551559285,0.021000905955707878,0.41266147072420034,0.008449447752215797,0.0,0.0,0.37473494215641756,0.009421641565859867,0.0,0.0,0.28282584373484837,0.04839322375263441,0.28777470987545256,0.04574661561255824,0.2779600083311295,0.048415429548997274,0.2511757868877803,0.04255707379686529,0.2647366614931037,0.048767093107410335,0.08755611348246797,0.021975175616062048,0.2400154479050071,0.04921210238861127,0.0,0.0,0.17993539745714232,0.0882855454119979,0.0,0.0,0.27594146863247027,0.0034609081973616938,0.2790997713003229,0.001937051394709839,0.26567378215627624,0.008534409032913075,0.2263898478248228,0.011567865445335649,0.24181385695958052,0.01197481066926104,0.007317822987585225,0.007383430924342057,0.20574575409035867,0.012950454200163762,0.0,0.0,0.1358823575376018,0.05992488977735599,0.0,0.0
0.24,0.47597499180252106,0.003938062629615837,0.4786785841744334,0.003500998406213238,0.47195935864111077,0.0050847755670183886,0.4207946739270219,0.010738104932964504,0.458162098528236,0.006662905203501458,0.1730936562705528,0.021479879091153717,0.43326091002293704,0.008468648736210359,0.0,0.0,0.3955765434508454,0.00942625754885139,0.0,0.0,0.2968980928349849,0.050224245588509714,0.30092104010696963,0.04768145158953521,0.2921816022630736,0.05021083261536432,0.2660154765028125,0.044535070948094946,0.27920829628849114,0.0505240869010815,0.10177254541573182,0.02365530429838564,0.25491504560090705,0.05085198119053443,0.0,0.0,0.19333704666479354,0.09408148957838192,0.0,0.0,0.2894342933973753,0.0034376515966136455,0.2924612437114726,0.0019937195593793195,0.27952344165138576,0.008260253518221315,0.24161542343855064,0.011152686042396292,0.256494767864206,0.011554477796277746,0.012879660518678653,0.010050901750475037,0.22168901798817764,0.012506990738235151,0.0,0.0,0.15081697653526555,0.06614328095379685,0.0,0.0
0.25,0.4964054954004311,0.003931546180031725,0.4990092697509354,0.003514694709456794,0.4924246305515558,0.005097173469814315,0.44139535235718713,0.010735648487046499,0.4786519570282703,0.006687794027364794,0.1946885681031085,0.021756757575390067,0.4538210271503809,0.008504784343732334,0.0,0.0,0.4162906395732956,0.009462958202017209,0.0,0.0,0.31093747203811256,0.05208319885294931,0.31406661928675367,0.049614956890121256,0.30636244004264845,0.05203386208028554,0.2807638271546885,0.04652056889657794,0.29362146649067933,0.05230505137396054,0.11637933713176987,0.02525814722828105,0.2696966712540506,0.05249253490156179,0.0,0.0,0.20662550981577388,0.0998561896335221,0.0,0.0,0.3030115002365168,0.0034150124946262,0.3059270737432406,0.002032300938340309,0.29343598117659375,0.008030488010184566,0.2567334006679906,0.010789812992295431,0.2711291892246103,0.011191217405351178,0.02019135819846789,0.012674551197106153,0.23743950540090517,0.012112273696367852,0.0,0.0,0.16545774049080159,0.07228519817193123,0.0,0.0
0.26,0.5168691920984949,0.003930721602391237,0.5193847408833061,0.003520879899038732,0.5129008246333087,0.005114655389145713,0.4619367836654594,0.010746779109518084,0.49913901891030976,0.00670646194393958,0.21616046333542896,0.021904267673105778,0.47434132470063356,0.008549192022925423,0.0,0.0,0.43687920518876666,0.009510065534629348,0.0,0.0,0.32495069171397395,0.05396592567385429,0.32722140454893717,0.05155577614510447,0.3205176090715469,0.053879801039386485,0.29543529341791613,0.04850829175651437,0.3079706718320026,0.054094395234480015,0.13129804566056155,0.026788560959954216,0.2843763272617543,0.054144595709626354,0.0,0.0,0.21979423678263138,0.1056062865372017,0.0,0.0,0.31669083033023393,0.0033954487057273122,0.31950307959524016,0.0020612634145029084,0.30741103335527,0.007833725829260101,0.27176834446987286,0.010469540661640832,0.2857373160328231,0.010880052128721725,0.02914534283174138,0.015216920819811837,0.2530368461525051,0.011764534632023394,0.0,0.0,0.17982625910616762,0.0783452192217751,0.0,0.0
0.27,0.5373812397084372,0.003926519532509755,0.5398111614572667,0.0035326760007147275,0.5333957285419499,0.005141544016143572,0.4824256377951951,0.01077951461669748,0.5196353306013053,0.0067293346605130575,0.23739718524753953,0.021970646878084768,0.4948391410736,0.008605039928050643,7.794416493314999e-06,3.4857690247995746e-05,0.4573716171255856,0.009559518411090156,0.0,0.0,0.3389548311552963,0.05586938615301565,0.3403935106076573,0.05352092860865248,0.3346492948915315,0.05574832704026533,0.3100403064724627,0.05050108948587964,0.3222682189913245,0.05590270285005851,0.14645449895860357,0.028268212149693897,0.2989741652972566,0.05580818523814859,0.0,0.0,0.23284248598636048,0.11132611123773394,0.0,0.0,0.33047730722612745,0.00338816651196594,0.33319685079403516,0.002087316051110131,0.3214467606015917,0.007664500305297971,0.28673100470188734,0.010194870491516614,0.3003402779899207,0.010626874478087007,0.03964592540933869,0.017688049916397115,0.26850266316112775,0.011456010981790282,0.0,0.0,0.19396046221229474,0.08433258435603583,0.0,0.0
0.28,0.5579359606269836,0.003917632917258123,0.5602798824387132,0.0035496358259826397,0.5539219572442344,0.005160137442083971,0.5028615078574075,0.010819689067102909,0.5401331583758944,0.006765652195545234,0.258344332303603,0.021997438203302903,0.5153231550426668,0.008675497079391753,0.000106949696918685,0.00036047864305192444,0.47778591760988415,0.009609061086506818,0.0,0.0,0.35294837587880934,0.057793728862581974,0.35358831434992466,0.05549133091107296,0.34876923521186737,0.05763637064272595,0.3245842223261227,0.05249542362965095,0.33653110908123984,0.05772211307905689,0.16178124845059835,0.029714516137768883,0.31350677173632086,0.05749936252127864,1.2570540192285e-05,5.621716476768507e-05,0.24577362910192968,0.11700974387821537,0.0,0.0,0.34437302970788164,0.003395806398330981,0.3470165365811435,0.002120666812480237,0.3355535490336472,0.00752282617049474,0.3016468778058102,0.009957511706318374,0.3149552621085439,0.010416339301219699,0.051600681128516256,0.02010195533860221,0.28386530297990015,0.011184023544249497,0.0,0.0,0.20790603699235657,0.09025960824241196,0.0,0.0
0.29,0.5785331569531819,0.003909038135946333,0.5808042583869037,0.003566110039565343,0.5744903592689139,0.005184669800123771,0.5232612285920213,0.010870848664246043,0.5606573825622198,0.006810983895131615,0.2790087019453992,0.022000200878476192,0.5357795608631382,0.008741128339397334,0.0003987825052368408,0.0010973023731609243,0.4981398206242802,0.009658261223726816,0.0,0.0,0.3669447191816068,0.05973997195659984,0.3668015071834044,0.05746814752727773,0.36287737997864433,0.05953839570709772,0.3390775177185125,0.05450221780992647,0.3507663923289269,0.059553417223624804,0.17723471069560387,0.031129925207984438,0.3279765621452158,0.059205567827710234,0.00010588221987454076,0.00040345343775403724,0.25860560242772795,0.12266479684607239,0.0,0.0,0.35838015007744783,0.003410437280948574,0.3609571011005936,0.0021739546587698157,0.3497462844402587,0.007414326949166232,0.31653953255669615,0.009763060647113008,0.3295787783251468,0.010239335403490302,0.06495526867119998,0.022456165265080676,0.29915016343104617,0.010944915914487334,0.0,0.0,0.2216886640912717,0.09613202180418527,0.0,0.0
0.3,0.5991673015412522,0.0038993100970847972,0.6013714671359821,0.0035787325201057448,0.5950906524324929,0.005217450956367963,0.5436494489118868,0.010925608601067081,0.5811983284303478,0.006857600776082281,0.2993952569750599,0.021998162590741527,0.5562110108488553,0.008803990517483302,0.001071112336627598,0.002246356200770579,0.518439977537027,0.009703422624573327,0.0,0.0,0.3809316241723233,0.061701564700463174,0.3800310458844031,0.05945666540435424,0.37697451071535754,0.06147142200588545,0.35353082179432627,0.05653235657486361,0.3649800716709874,0.0614040586082576,0.19276498789502644,0.032534926894441485,0.3423903527195963,0.06092867529629756,0.00042529552491636245,0.0010899408855343314,0.27134498237407023,0.1282939873119457,0.0,0.0,0.37251472219488024,0.003428718581653433,0.37501884347122216,0.002223267980518803,0.3640341415513636,0.007334489765816972,0.33143105207439005,0.009594271325371176,0.3442242146381719,0.010084788600567015,0.07966442040711821,0.02470835179189293,0.31437969458205456,0.010736163350233054,0.0,0.0,0.23532755680682244,0.10195401523949486,0.0,0.0
0.31,0.6198428046961063,0.003880936976137731,0.6219904638110278,0.00358268855123888,0.6157444961799874,0.00525432316192972,0.5640219332840901,0.01098346571837204,0.6017628709163183,0.0068991008741519306,0.319515591264066,0.021991401267750888,0.576636027380531,0.00886394296141206,0.002355539130861397,0.003798185205449933,0.5386989892077014,0.009758156280593639,0.0,0.0,0.39492110510197176,0.06367510289506705,0.3932843549426491,0.061450621493176254,0.3910689305637674,0.0634249552992393,0.3679591550678865,0.05857865491077133,0.37918067364522556,0.06327535411092892,0.2083375585672979,0.033929048886952,0.35675029188295754,0.06267390682653946,0.00115302531136853,0.0021777243229720313,0.2840077169206116,0.1339039611295452,0.0,0.0,0.38676644734763876,0.003455726258315282,0.38920242579012176,0.002280671359653745,0.37842178280390004,0.007275855656671569,0.3463345423426868,0.009454695217471065,0.35890854730225463,0.00995501521173501,0.09557858273985617,0.026726483732105285,0.3295765626806145,0.010565631921992304,0.0,0.0,0.2488558227327721,0.10773721791427833,0.0,0.0
0.32,0.6405705436193986,0.0038753660105122142,0.6426620544115855,0.0035824964101420147,0.6364480434844866,0.005292342648420837,0.5843825559690552,0.011043923589907854,0.6223586249111669,0.006956812256128344,0.33939011813066977,0.022002924109973267,0.5970590393495037,0.008930142569578595,0.004423305196852487,0.005696132680739779,0.5589194795563839,0.009815448143261137,0.0,0.0,0.40892722096563994,0.06566130504703542,0.40657009850238834,0.0634477200979291,0.40516716056303076,0.0653806348113662,0.38235065561383463,0.06063065984803053,0.39336991344584965,0.06516187619217663,0.22394314062156875,0.03530504570051344,0.37107292055550534,0.06442641373365786,0.0024592537555048503,0.0036539684539169935,0.29659878640472376,0.1394966919854214,0.0,0.0,0.4011329040056541,0.003487707169326131,0.4035093408616577,0.0023386692057826546,0.3929095927971347,0.007235680432435338,0.36125687127294603,0.009335606154717428,0.3736387619293051,0.009852579896187473,0.11249987932609162,0.028305940504678696,0.344759338115101,0.010431980961629624,0.0,0.0,0.26229359614769643,0.11348913026956459,0.0,0.0
0.33,0.6613393589985994,0.003880476768183905,0.6633939772522004,0.003591316992279109,0.6571988443977284,0.005329319606617055,0.6047399793085307,0.01111341086964206,0.6429854707745084,0.007016782206242515,0.35903635911237797,0.022030699784274615,0.6174893296012326,0.008993784641431343,0.007444382273042924,0.00781274744459671,0.5791146501408433,0.009876609195604569,0.0,0.0,0.4229407894838547,0.06765901078635765,0.41988797208418005,0.0654476085830737,0.4192775747964932,0.06735103731352315,0.3967146329107158,0.06268965806795902,0.4075571398042112,0.06707080939159331,0.2395488812618763,0.03667938503944843,0.3853629844369773,0.06619165326720351,0.00438510337904684,0.005536023408979715,0.3091278825764153,0.14507227838162393,0.0,0.0,0.41561833359921546,0.0035219892887801336,0.41794916048760544,0.002388814045535754,0.40749710136827266,0.007213941346300151,0.37620884838110674,0.009238522764213263,0.3884328313208699,0.009775552547003706,0.13015730327016134,0.029331333327093898,0.35993544271094835,0.010330386850049252,0.0,0.0,0.2756536237300954,0.11921377354900933,0.0,0.0
0.34,0.6821620508117495,0.0038845216114007644,0.6841837819865729,0.003608018870083167,0.6779942230633492,0.0053694350913104484,0.6250942869306915,0.01119029204653053,0.6636496548713807,0.00707670142497223,0.3784847806886221,0.02207472483136024,0.6379290627046329,0.009055122499681639,0.01151367084261652,0.010007420728976,0.5992935020862328,0.009941284100477147,0.0,0.0,0.43695994892878653,0.06966058404803566,0.43323928566198183,0.06745487978956223,0.43339741779315827,0.06934772901978574,0.4110588292996506,0.06475483103324714,0.42174311729810066,0.06899616452198998,0.25514135949849104,0.038049856829669874,0.399626382241694,0.06797215363967057,0.0069661399675506035,0.007772870808567174,0.32160195132880787,0.1506344955918918,0.0,0.0,0.4302332314756213,0.0035513234802053324,0.43251985675394283,0.0024461378703501545,0.4221859287932386,0.007211317040087928,0.39119940948611387,0.009161658837889278,0.40329955126336603,0.009713983558468994,0.14822978907148338,0.029766416937940736,0.37511720985959146,0.010252837822142664,0.0,0.0,0.2889490162114866,0.12491562816224198,0.0,0.0
0.35,0.7030481378029179,0.0038846757963741556,0.7050327389093027,0.0036127554256003324,0.6988301728799315,0.00540969493812809,0.6454649478695792,0.01127443443478819,0.6843478131123983,0.007146885622126058,0.3977512648370497,0.022144270347044866,0.6583916927165967,0.009125575722689728,0.016604848658488727,0.012271108949562104,0.619470586392785,0.010010608573866849,0.0,0.0,0.4509966548069121,0.0716731336095089,0.4466260459170469,0.06947306821891024,0.4475260587285238,0.071357935901511,0.42539216784073897,0.06682403685136364,0.4359300920049088,0.07094506512305598,0.2707160967568968,0.039432746731444535,0.41387378221328863,0.06976850684689996,0.010166695970527795,0.010366422207815282,0.33402667733693814,0.15618685475834848,0.0,0.0,0.444978749207102,0.0035886460041354264,0.44722935376861106,0.002498343227978042,0.43698564155276304,0.007218362538558329,0.40624443944482697,0.00910289854908019,0.41824104772821924,0.00966838719739878,0.16640459904285473,0.029726444752073495,0.39032094497444353,0.0101932913515585,0.0,0.0,0.3022067587955835,0.1306053647029078,0.0,0.0
0.36,0.7239926864626558,0.0038836347177042376,0.7259429876223973,0.003619106960588366,0.7197062502233738,0.005449318897891771,0.6658637677999187,0.01136098955655779,0.7050871159285341,0.007217171208808684,0.4168544334768886,0.022232187839821754,0.6788929428245464,0.009205517307868262,0.022675047234706164,0.01462275555337539,0.6396493713902265,0.010075210999483757,0.0,0.0,0.46506635458545453,0.07370509532202407,0.4600430797860528,0.07149482446706212,0.46167190915933204,0.07338598478891097,0.4397212282991797,0.06890051618618216,0.45013031578951707,0.07290991661474723,0.2862650128012156,0.04083113122812019,0.42811148213822936,0.0715759374971821,0.014003944121537826,0.01326229065025615,0.34641943152107346,0.16173500564705967,0.0,0.0,0.4598528398835765,0.003634717290175972,0.4620713030863183,0.0025452183510315256,0.4519022024200206,0.007240724970495094,0.42135599880104024,0.009059806775355995,0.43326911227276355,0.009641296924339505,0.18445932618503152,0.029404799658643458,0.4055625608793559,0.010145657180836954,0.0,0.0,0.315429473973296,0.13628427179168073,0.0,0.0
0.37,0.744998774944378,0.0038905095600634586,0.7469069118673126,0.0036287944853857146,0.7406448735991285,0.00547840115308626,0.6862879295284923,0.01144571471760051,0.7258693835388146,0.007284658228290632,0.43582034675217685,0.022327990515400915,0.6994427877001942,0.009291451517893566,0.02970854109687753,0.01706270671203584,0.6598478500393552,0.010141699298713619,0.0,0.0,0.47916073995261466,0.07574673732478153,0.4734987944213012,0.0735256601466377,0.47583901535579953,0.07542612483122585,0.4540478842361814,0.07099038279233649,0.4643405823445317,0.07488733397286994,0.30178227011726466,0.0422521429719256,0.4423463899715183,0.07340014521019274,0.018478250531627726,0.016396470712287038,0.3587792288959754,0.16727797831715846,0.0,0.0,0.474870469487953,0.0036798566200288672,0.4770588882186003,0.00259300446733444,0.46694092175421986,0.007273298666294346,0.43653788609461913,0.009034852942337553,0.4483908012771983,0.009627544752937678,0.20225961872719506,0.028994796811910487,0.4208576329468289,0.010118972294719952,0.0,0.0,0.32863285792011837,0.14195784608359543,0.0,0.0
0.38,0.7660717332418546,0.003880196465265933,0.7679333291934465,0.0036322170448864185,0.7616497134350675,0.005512375628665506,0.7067491604748514,0.011529247100285545,0.7467020352498487,0.007349430717684176,0.45466929563172187,0.02243129894369044,0.7200272364732844,0.009377146495175367,0.03773597527398963,0.01950996958759444,0.6800639617587774,0.010218029568018231,0.0,0.0,0.49328526498495207,0.07779918503641478,0.48699377012018735,0.07556741641101608,0.4900288164646461,0.07747653020896254,0.46838598974861084,0.07309484608850741,0.4785650798495985,0.07687719449812971,0.31727977294115567,0.043686785122790096,0.45657603501653343,0.07524484603823137,0.023599269212253898,0.01970655516910207,0.3711171641579617,0.1728188613859499,0.0,0.0,0.4900348861030592,0.0037350511386442884,0.4921814087616799,0.0026540880695079924,0.4821011766455542,0.007312776970150502,0.45179916541552423,0.009021389289755459,0.4636059120892838,0.009633867815671337,0.21976324822343268,0.028602913118984743,0.43620515015887956,0.010110044572146065,0.0,0.0,0.3418250070693054,0.14762897913624232,0.0,0.0
0.39,0.787204726895726,0.0038647625416572133,0.7890235208867304,0.0036134941707312296,0.7827194479696797,0.005545041636260427,0.7272515705593404,0.011616108080804533,0.7675932238129582,0.007420705104110295,0.47340299767720656,0.022548974629188073,0.7406514265078604,0.009460171596626816,0.04676820972233688,0.021961487671471665,0.7003008001117706,0.01030188809672728,0.0,0.0,0.5074437448137685,0.07986708338674525,0.5005325292944607,0.07762290257061805,0.5042433497820148,0.079538911276158,0.48273357830295327,0.07521435677414601,0.4927974247912276,0.07886640224986868,0.3327430194469702,0.04513214431758832,0.47081083167109006,0.07710328496607016,0.02938230964199326,0.02314777910423002,0.3834379449064693,0.17835852669524982,0.0,0.0,0.5053367587558706,0.003800810526933164,0.5074528485157874,0.0027196064692848825,0.497385964404043,0.007362224269508511,0.46715403277122414,0.009020164884081321,0.47892744044144975,0.009663744620125373,0.23698126891278343,0.028242665388954792,0.4516159095426667,0.01010799111496164,0.0,0.0,0.35502127764307945,0.1533040472432313,0.0,0.0
0.4,0.808396282558622,0.0038375842811056364,0.8101889380889927,0.003586153346132354,0.8038574629327698,0.005570511742339211,0.7477880746131865,0.011708574591773383,0.7885556825982147,0.0074969488337530135,0.49203172802258754,0.02268553050330657,0.7613249094520184,0.009542294385812056,0.05681978691024274,0.024401493024427748,0.7205694780008445,0.010391329493498217,0.0,0.0,0.5216406673254712,0.08195369982651957,0.514119786756258,0.07968530420877064,0.5184927200502543,0.08161174253277434,0.4970927283893765,0.07733198367904108,0.50704751035664,0.08086224742963193,0.34816665396654306,0.046596025972098706,0.48505067174609556,0.07897628062905167,0.0358380296125146,0.026631012033793807,0.39575748102892294,0.1839027474331986,0.0,0.0,0.5207862096477771,0.0038648024212190202,0.5228712740286153,0.0027788205765655488,0.5128054384199212,0.007428208961422608,0.48259970691218806,0.009021514695317758,0.49436116517686174,0.009703607162713708,0.25393781189870224,0.027923749975205053,0.46709810395536866,0.010118215550162372,7.657885409236144e-05,0.00021802716752497935,0.36823967388819884,0.1589904120686799,0.0,0.0
0.41,0.8296633727268562,0.0038160786661017255,0.8314264761326834,0.0035689884334503767,0.8250591643544546,0.005601686460106676,0.7683698892110828,0.011798250422772393,0.809579676174959,0.007570941196694216,0.5105721363435187,0.022843690033605018,0.7820541298565752,0.009630654789823126,0.06791191324840161,0.026853517111663634,0.7408770156446759,0.010473680186356216,0.0,0.0,0.5358820173587624,0.08405599148457846,0.5277580025482349,0.08175080629486073,0.5327787832247297,0.0836957583689517,0.5114630739544734,0.07944377169323967,0.5213248226987045,0.08287249964647027,0.36355681226473824,0.04806868812673983,0.49929464450530003,0.08085629889749407,0.042953196316015727,0.030113980171251584,0.4080733760767424,0.18945385816780164,0.0,0.0,0.5363880178399261,0.00392675300978981,0.5384389964345829,0.002834027668830472,0.5283683058578147,0.007506147909687325,0.4981438435452502,0.009039572169129508,0.5099132930429582,0.009748711025959552,0.2706573906822835,0.027645035003810575,0.4826509617179875,0.010142332110279836,0.00041913347978426,0.0009222006533093007,0.38149063406917205,0.16469228028677638,0.0,0.0
0.42,0.8510137653776353,0.003795626691578006,0.8527466741640628,0.003554675141571349,0.8463286238708122,0.005637537261080736,0.7890066943260299,0.011894240277098539,0.8306696195990775,0.007641873495019636,0.5290406915337429,0.023011911017342762,0.8028476918683654,0.009728158728394335,0.08007711274031201,0.029314291911675592,0.7612336620278469,0.010561417167077446,0.0,0.0,0.5501665037280657,0.08616839141003925,0.5414451134773832,0.08381804280399034,0.5471001132750871,0.08577990218829862,0.5258521438070637,0.08156527847470664,0.5356327933394496,0.08489689576893639,0.3789120743655814,0.04955295641568068,0.5135546938867186,0.08275171516055288,0.05071289321395979,0.033587284497136,0.42038383426605047,0.19500834472697462,0.0,0.0,0.5521396650479361,0.003988428511475767,0.5541660206811211,0.002888284916881304,0.5440857616216018,0.007588091816298113,0.5137972540217588,0.00907682834119866,0.5255867149932766,0.009814889474202906,0.2871637350219102,0.02740707410709415,0.49828818080518467,0.010174595428575291,0.0011554810861861401,0.00224050489677834,0.3947782530588707,0.17041092567480418,0.0,0.0
0.43,0.8724370319215673,0.0037735598535599715,0.8741489340361154,0.0035349063319735662,0.8676855880574225,0.005671481203478564,0.8097076618002923,0.012000834275645973,0.8518377005458808,0.007715290542882653,0.5474537318994334,0.023181403081262444,0.8237031162250528,0.009827534418425933,0.09335288374259372,0.03174751627037805,0.7816340616771595,0.010660813203043594,0.0,0.0,0.5644905957838748,0.08829298033268052,0.5551820358914408,0.0858939372288628,0.5614662302363645,0.08788097644524873,0.5402648903085171,0.08369384981842427,0.5499709521488458,0.08693287398424489,0.39423376437186886,0.0510509803573461,0.5278321377076703,0.08466322757185896,0.05908710023690755,0.03704451565948339,0.43269289545688067,0.20056792933119388,0.0,0.0,0.5680488955918163,0.004050241897223517,0.5700539696981861,0.002939906654653681,0.559956444601313,0.007670004999297531,0.5295621972805059,0.009122802454956724,0.5413888988330328,0.009898722241460494,0.303476428702378,0.02720667316305629,0.5140061640138741,0.01021763886922515,0.0024858065468499396,0.004186544411414166,0.4081147085934151,0.17615150978136104,0.0,0.0
0.44,0.893941069369717,0.003752588955717945,0.8956324102367063,0.00352192944416444,0.8891238918513429,0.00570399787979698,0.8304703722390492,0.012108991851740128,0.8730776020562038,0.007782376431255504,0.5658241477788633,0.02335812473910943,0.844618436474577,0.009923844282259894,0.10772707913348693,0.0339829574299347,0.8020851156760518,0.01076498575377067,0.0,0.0,0.5788628224226883,0.09042263657433028,0.5689689364128194,0.0879779141691918,0.5758792372472783,0.08999405180668658,0.5547068347269638,0.0858329911631347,0.5643439022359947,0.0889882187527207,0.4095240987341152,0.05255620461219294,0.5421357599098849,0.086589943355937,0.06805576517228026,0.04047484055666194,0.4449979130495949,0.20612927108409826,0.0,0.0,0.5841136836622783,0.004111272307671537,0.5861071422854742,0.0029850654061197306,0.5759849307191549,0.007757636340633563,0.5454460074844982,0.009183248139218688,0.5573247721112604,0.009991745270300924,0.31962280298936246,0.027047124057010416,0.5298246148754606,0.010269592373103738,0.00488382706953171,0.006642990165110119,0.42150599428891233,0.18191680465792773,0.0,0.0
0.45,0.9155314656671398,0.0037313120122141018,0.9171977476897404,0.0035114846264181687,0.9106536053159763,0.005739576192496073,0.8512972236464866,0.012217525115564662,0.8944111560313142,0.00785682085148905,0.5841476882265144,0.023545548267961697,0.8655994957691167,0.010019313236079614,0.12310320284224416,0.03583251947443965,0.8225915283821374,0.01087758686889171,0.0,0.0,0.5932860799499629,0.0925529320466005,0.5828120137835989,0.09006907091009936,0.5903400686233946,0.09211918480835607,0.5691785213409136,0.087982979023537,0.5787574570930759,0.09105186342988367,0.4247802243904976,0.05407551966005872,0.5564672460349029,0.0885252388538655,0.07760557375773713,0.04385433479563586,0.4573062669311184,0.21169544389131548,0.0,0.0,0.6003477849735815,0.004163119084048407,0.6023294603091692,0.0030269312612121787,0.5921796270151571,0.0078549028654581,0.5614540550407993,0.009250629802863727,0.5733996319119754,0.010093123758096623,0.33561799825469524,0.026921134027570872,0.5457497138995372,0.010330756340811022,0.008694622521648914,0.009620840641665308,0.4349600635405668,0.18771027628330025,0.0,0.0
0.46,0.9372131604853171,0.0037086527318220147,0.9388570876593271,0.003493123985077317,0.9322688000539404,0.00577186321344467,0.8721944908539537,0.012331390750226736,0.9158346439336633,0.007940934156752536,0.6024339721806568,0.023744869955232322,0.8866615728760708,0.010116397849619667,0.13925755279384894,0.03714345219806602,0.8431510822666443,0.01098643651109479,0.0,0.0,0.6077684891323413,0.09469647203988547,0.5967111220890159,0.09217422438246797,0.6048513258862627,0.09425079822963749,0.5836899506024804,0.09014581916834043,0.5932239168589527,0.09313302691086092,0.4400100396860237,0.05560862440081422,0.5708299119851007,0.09047716356621777,0.08774713755299329,0.047084760230852896,0.46963291975625926,0.21727382629180358,0.0,0.0,0.6167582447813734,0.004210153975292724,0.6187328048201327,0.0030626603862855878,0.6085366748183745,0.007962593233059251,0.5775878382260029,0.009331313411795031,0.5896188323422906,0.010198025402026715,0.35148373989707055,0.02682387599551599,0.5617933447390386,0.010404195153953008,0.014190726912276543,0.013268627464190946,0.4484743509989958,0.19353029446391104,0.0,0.0
0.47,0.9589884822773078,0.003684772312355573,0.9606079289596627,0.003476395663891238,0.9539803051973484,0.0058015204334609565,0.8931692222984033,0.012452193394079141,0.9373416142605924,0.008022614690719267,0.6206910626361447,0.023945599812399625,0.907806845424928,0.0102203063700452,0.15584887498622918,0.037956158223332835,0.8637840453582337,0.011091034165317863,0.0,0.0,0.6223004995437766,0.09684567159673273,0.6106665627757345,0.09428352685431288,0.6194144482076632,0.09639272292098591,0.5982435779255552,0.0923141694889725,0.6077415915985245,0.09523024005067873,0.45521489667080506,0.057151461445162734,0.5852281958835388,0.09244385443351079,0.09847045407328442,0.05010853888087846,0.4819847178966642,0.22286924547250353,0.0,0.0,0.6333518460444998,0.004251954054439211,0.6353189318229363,0.0030976944429150447,0.6250676135494203,0.008071638771254261,0.5938616692360291,0.009422302637699064,0.605981995006121,0.010306946616958216,0.367241576921926,0.02675370754011511,0.577963928929691,0.010485519337335658,0.021989652898245234,0.017473842328968366,0.4620665006479567,0.1993845114041893,0.0,0.0
0.48,0.980858580696758,0.0036627338479655438,0.982465192546217,0.0034566515715321834,0.975796905596382,0.005830973821009721,0.9142295288845445,0.012583556472530386,0.9589302656430785,0.008098465393515076,0.638936945985045,0.024148017436904454,0.9290381524647024,0.010330900427497146,0.1726085693301612,0.038347229196024214,0.8844845890053967,0.01120551026055413,0.0,0.0,0.6368877580504861,0.09899719824979887,0.6246819326127852,0.09639942234621258,0.6340379484551046,0.09854472450828729,0.6128436513119917,0.09449585579465426,0.6223098029218613,0.09733615629421578,0.4703983927836342,0.0587043733622982,0.5996611802734776,0.09442470951796858,0.10974513517273662,0.05289940665082833,0.4943611725181493,0.22847719788893128,0.0,0.0,0.6501437651379985,0.004299601552537192,0.6520983853497482,0.00314235576530247,0.6417704441062418,0.00818134989126677,0.6102893766530915,0.009521868986881498,0.6225073371599325,0.010424731801973142,0.3829035694550026,0.026714828547960662,0.5942694681116361,0.010579231046133494,0.03298572120872785,0.021927259336143555,0.47574337899634456,0.20527616805996998,0.0,0.0
0.49,1.0028360451237792,0.0036368487796165677,1.0044329907823504,0.0034375821887356823,0.9977116459813873,0.005855747092415972,0.9353834324257797,0.012714967633696728,0.9806242837312681,0.008166640565180239,0.6571863842485233,0.024355378059656367,0.9503642674055071,0.010448460700887112,0.18938974919238402,0.03839728148024912,0.9052683732252648,0.011326944827637431,0.0,0.0,0.6515329349690779,0.10115578958416878,0.6387535937543656,0.09851744082772988,0.6487225076940754,0.10070568261790189,0.6274945884206471,0.09668653842561187,0.6369303747848036,0.09945089598194026,0.48556755745946384,0.060271859353551144,0.614135842815978,0.09642425960958863,0.12154036523081288,0.0554291536699462,0.5067712772554086,0.2341032485150291,3.2412403240125e-05,0.00014495267391810793,0.6671330662741606,0.004352907416409419,0.6690768652702868,0.0031897411451712373,0.6586467874208423,0.008295401321839946,0.6268752442765082,0.00962346782368154,0.6392012151202904,0.010540950623208206,0.3984845041045385,0.026701306637776985,0.6107146580300318,0.010677144272502152,0.0476205480230391,0.025452221943975804,0.4895087820856302,0.21120661408911745,0.0,0.0
0.5,1.0249302431083391,0.0035993955804006924,1.0265123585163864,0.0034165136134216203,1.0197326913714586,0.005871443335385761,0.9566203286444093,0.012846656310139303,1.002417978115917,0.008235572167071551,0.6754411875937925,0.02457534355024277,0.9717822234836705,0.010567955337550537,0.20607151115504968,0.03831571265421205,0.926137789260242,0.011456616913385719,0.0013756524554498898,0.0022995450555384016,0.666235827492431,0.1033293063115495,0.6528933346006338,0.10064500704712401,0.6634650280775797,0.10287892506619216,0.6422001119265441,0.0988939002108164,0.6516048483804602,0.10157474766080747,0.5007300846610918,0.06185320190625553,0.6286578577328326,0.09843754503627236,0.13389088727710075,0.057484244819131655,0.519695317766556,0.2386452747154754,0.0014822158181689799,0.0016786374226218984,0.684308284490122,0.004407592803957038,0.686254993012333,0.003236971341943976,0.6757005994146583,0.008409435586234356,0.6436200568193823,0.009734672607299407,0.6560640475463728,0.010662667042776547,0.41400492582274434,0.026719989881611842,0.627308530639419,0.01078239132387422,0.06502709453036266,0.02632833929523939,0.503535956658363,0.21678020297711373,0.001497454752816965,0.0020972847135333726
0.51,1.0471346118024443,0.0035573625855288057,1.048703694303522,0.003386768260564817,1.0418569892018075,0.005887791422587733,0.9779447534762509,0.012988979489588803,1.0243175047922284,0.008307892475487575,0.6937017102640615,0.02480507040917387,0.9932936167187603,0.010691095877423597,0.22260876910570823,0.03818622025934883,0.947089346712438,0.011598488930749466,0.019102649951357985,0.003833961484745862,0.6810020877775542,0.10551989819782517,0.6671038116593084,0.1027865730399562,0.6782623527930053,0.10505841226033323,0.6569629156458061,0.10111356764693288,0.6663328653658965,0.10370647967641229,0.5158869848321136,0.06344859229029991,0.643243006747382,0.10046623484664323,0.14749656546588846,0.0572045636775891,0.5351002718581268,0.2376381130264555,0.017688104255469225,0.002657885247047899,0.7016874986853525,0.004469695004548377,0.7036359433197307,0.0032819737227387734,0.6929564522813798,0.008530633241720627,0.6605284216596468,0.009842020073023282,0.673097825445906,0.010787720962558743,0.4294779772181111,0.026771665744921253,0.6440582070150069,0.010900325342182953,0.08298402086088537,0.025951662985570424,0.5203018364519572,0.2159635265536884,0.01967153004190576,0.003362493647461129
0.52,1.069448603129067,0.003519830043064088,1.0710057494710257,0.0033507078575023986,1.0640949004940168,0.005907553080005683,0.9993698298418481,0.01312503787080608,1.0463293892980334,0.008373929526610943,0.7119749137080876,0.025042802315634275,1.0149097618861045,0.010809847032376965,0.23898507188665988,0.0380397106877838,0.9681263929691578,0.011742647602997121,0.037895877938672176,0.0037728207825569147,0.6958362373550957,0.10772451978527056,0.6813887195486323,0.10493824727295084,0.6931238497209022,0.10724016976517886,0.6717883818410579,0.103346908277852,0.6811222021170513,0.10585386578103331,0.531047298330462,0.06506187564698813,0.6578883271078362,0.10250525829042292,0.16136717972943923,0.05684349580725092,0.550427508501939,0.23692580690870327,0.03470218764384479,0.0035321033248002344,0.7192822782235692,0.004535446970889193,0.7212263136035209,0.0033251437079468123,0.7104177291443255,0.008659542263599667,0.6776015834604542,0.009951304115859818,0.6903141142280284,0.010915619051300686,0.4449147439053182,0.02684710099296511,0.6609661486370737,0.011028191028502315,0.1005477939429962,0.025543162723755827,0.5372035582953394,0.21513004456921925,0.03844630466613539,0.0033149711816652
0.53,1.0918763859842688,0.003485799754212674,1.0934149389484298,0.0033217156745246695,1.0864501601373395,0.005925197919103145,1.02089675262213,0.01326078408582877,1.068456905013316,0.008446236174857213,0.7302642819093044,0.025282789585509932,1.03662999069461,0.010933076253813243,0.2552012449557141,0.037894607501702426,0.9892528977610991,0.011892789086392179,0.056033001875167285,0.0037109495084055545,0.7107452199196445,0.1099415149712358,0.6957462227892258,0.10710506694425627,0.7080524827052583,0.10943909193067831,0.6866768973018361,0.10558430355102719,0.6959734414072932,0.10801127864996779,0.5462139646080097,0.06669381392154507,0.6725917934925285,0.10454998787083787,0.1754172608746035,0.056485698132945794,0.5656928520762045,0.23649642146276736,0.05141551791825065,0.0045188854511399,0.7370884532572525,0.004592354559173786,0.7390326895532768,0.0033649241526357075,0.7280893937255801,0.00878604901661143,0.6948539257791888,0.010065840342735938,0.7077208899939419,0.011052671484805477,0.46032820699868016,0.02694306947941223,0.6780306535382222,0.011162333487717592,0.11768249440030668,0.02516815656862069,0.5541198117753157,0.21460898243459262,0.05656198014423851,0.0032616352785665393
0.54,1.1144269168589922,0.0034608406618969806,1.1159502071260676,0.0033020066110937244,1.108928103837338,0.005941331352652961,1.0425252144953885,0.01339928820531903,1.0907048828277923,0.008520995433627845,0.7485832400795395,0.02552945272327058,1.0584569328389262,0.011058862037193288,0.271262317926415,0.03776477778274443,1.010477927678819,0.01204762987659969,0.0735373580046443,0.0036508432670864194,0.7257249833783946,0.1121692581964825,0.710173865089554,0.10928825808659086,0.7230477597897923,0.11165482012704098,0.7016252380494972,0.10783113502817762,0.7108968835271668,0.11018202271778497,0.5613958300454259,0.06834202700898576,0.687357304565045,0.10660277301818791,0.18959935741313075,0.05616702944998204,0.5809108341452967,0.23634047419933418,0.06775287563462465,0.005408987340852543,0.7551136958384141,0.004648976154984668,0.7570631953192132,0.0034063099333156133,0.7459849897604287,0.008913815687528125,0.7122947161187363,0.010192944232339516,0.7253367650692788,0.011205807290209834,0.4757369215286607,0.027063339618726083,0.6952628809677914,0.01129584813087819,0.13440402720604533,0.02483260304413695,0.5710536177748353,0.21438477272134793,0.07403496748775579,0.003207184093180648
0.55,1.1371038108468408,0.0034448849418602543,1.138619417047593,0.0032924738212992406,1.1315381810671612,0.005954857734827808,1.0642603965184048,0.013542068974316972,1.1130728499834055,0.00859870367965375,0.7669385518608445,0.025781704692236,1.0803952653555453,0.011186831994175911,0.28717936626467744,0.037656884545188715,1.0318036447593613,0.012205139318873855,0.09043759700443346,0.0035927432093992664,0.7407828805215951,0.11441215302158125,0.7246789576300093,0.11148160437861317,0.7381178276139486,0.11389007880035398,0.7166390078378215,0.11008657445344405,0.7258941112082025,0.1123633855604783,0.576591194178582,0.0700034711694119,0.702183178496018,0.10866744604566707,0.20387165211486896,0.055902999869454004,0.5960857835415342,0.2364407317165497,0.08369033651838725,0.006160167110822074,0.7733689088281379,0.0046998615372179225,0.7753277872296034,0.003444208064069834,0.7641029554403674,0.009043762353664546,0.7299353521790507,0.010335374390791461,0.7431626942175955,0.011373104112859833,0.49115279151319247,0.027203611516879684,0.7126811389031943,0.011440637402977663,0.15073013108710365,0.024538807132758064,0.5880173228069555,0.21444696658938076,0.09089282580085291,0.0031534460502429225
0.56,1.1599185660738616,0.003434828269442222,1.1614269121508074,0.0032820042395037404,1.1542833142929436,0.005978214219670613,1.0861122002155414,0.013700932327364227,1.1355667538855982,0.008672200289746341,0.7853358639371376,0.02603603802650029,1.1024524252374601,0.01132399829668802,0.3029601033413673,0.03757235534729434,1.053239117338692,0.01236843526824212,0.10676251114477539,0.0035368049984273327,0.7559229580499476,0.11666672636743451,0.7392635472239796,0.11368751005797817,0.7532702395011064,0.11613975971040567,0.731722739883374,0.11234924987049735,0.7409675770778674,0.11455822788412659,0.5918097929587554,0.0716821947156365,0.7170777139827089,0.11074027441154849,0.21820772823215337,0.05570499522839103,0.6112247934216528,0.23678304880352286,0.09922022739601778,0.006783530836113463,0.7918665021321656,0.004744691862102787,0.7938311925225395,0.0034715271689421557,0.7824417468848329,0.009181344300673949,0.7477799645327015,0.010483242075695886,0.7611990099782014,0.011543018963235147,0.5065867398513755,0.027370992420553828,0.7302943401136868,0.011596951153759838,0.1666826497860227,0.024283783074844592,0.6050254718597248,0.21478764277940463,0.10716599420729997,0.0031009700550589303
0.57,1.182878666393126,0.0034294623731105133,1.184371174102536,0.003289258472485817,1.177163203108257,0.006003561666764371,1.108087955288824,0.013857713738735086,1.1581842294883609,0.008740327061946575,0.8037809081710785,0.026300272018292367,1.12463315828168,0.011466349584997416,0.3186133936394433,0.03750860489278731,1.0747898178811255,0.012527067444145161,0.12253995419537105,0.0034835491695902362,0.7711442463353391,0.1189387850509389,0.7539342317982844,0.1159083490233656,0.7685114904441094,0.1184104689290421,0.7468803985916027,0.11462115265094033,0.7561183388350012,0.1167706768060706,0.6070591136405505,0.0733719113981484,0.7320477660001059,0.11282076221835996,0.23258961283473326,0.05557499749651126,0.6263322082161622,0.23735303694055307,0.11434486022760867,0.0072873892190804266,0.8106135081502325,0.004791325373469261,0.8125804707859204,0.003495933481011037,0.8010177322099915,0.009318469167731687,0.7658422546683533,0.01063107548780919,0.7794496223009133,0.011721423009641026,0.5220486005206878,0.027565095956857473,0.7481130372403312,0.011760247186033248,0.18228385895872534,0.024069224838773037,0.6220942840254804,0.21540020879670382,0.12288431016157678,0.0030499743281141817
0.58,1.205982140795044,0.003428239980364778,1.2074590331390915,0.0032915748470735374,1.2001819133786322,0.00602777523956858,1.1301965464253683,0.014019944829748394,1.180937460999579,0.008814908739209877,0.8222887326241362,0.026575440354891164,1.1469535705400884,0.01161126911631719,0.33415428700629707,0.03746579041590603,1.0964662002362284,0.012686989840252568,0.1377966807165983,0.003432534253893932,0.7864596854729748,0.12122984303502606,0.7687007404127065,0.11814935878603382,0.7838439917464044,0.12069279235862562,0.7621217707465295,0.11690288955846499,0.7713509969255752,0.11899843320451968,0.6223383213708276,0.07507025518049384,0.7471004668107458,0.11491746028452497,0.24700382225254452,0.055513199083342055,0.6414178139166513,0.23814030286607837,0.1290717072803417,0.00767998330160043,0.8296120151709536,0.0048358035645010115,0.8315774577837575,0.003510794528361032,0.8198430837187438,0.009462057094067526,0.7841274151556168,0.01078361716774699,0.7979201840162508,0.011899168092669164,0.5375438319565077,0.02778231751892004,0.7661428569725665,0.011928308751843468,0.1975561514057782,0.02389241693202746,0.6392323658314842,0.21627592047135202,0.138076040703285,0.003000344148642421
0.59,1.2292335752016113,0.003424135793316212,1.230698234570632,0.0032883506142945516,1.2233377588756287,0.006056748251139538,1.152436164970316,0.014183697984445263,1.2038362934237932,0.008895063724553485,0.8408641594028531,0.026858071459649968,1.169411073856962,0.011756517276617253,0.34958767770320054,0.037441946752636124,1.118265694432643,0.012846936863546477,0.1525583248976526,0.0033836921856354096,0.801871030013048,0.12354645597172415,0.7835579148520295,0.12040403885439326,0.7992668031223233,0.12298913121141426,0.777453182578304,0.11919612779519484,0.7866753093038181,0.12123818423695017,0.6376538094539008,0.0767768694238275,0.7622406014084051,0.11703396458117415,0.2614366859086275,0.05552259788573544,0.6564873765505495,0.2391377491801068,0.14341201825218666,0.007969580073799908,0.8488581758647011,0.004877417051280356,0.8508317803913465,0.003520721368866322,0.8389175816630099,0.009612491657043105,0.8026411578215142,0.010939202771927925,0.8166394472292022,0.012077340726981732,0.5530860750584655,0.028021847382437577,0.784387043431205,0.012107833023485887,0.21251879083362715,0.02375227233462722,0.6564547526330327,0.2174094036959995,0.15276791743556756,0.002951947544035558
0.6,1.2526377585830997,0.003419859151992628,1.2540958243458826,0.003274082857261296,1.2466459348236927,0.006093596705404441,1.1748092835255584,0.01434919828963578,1.2268832056811554,0.008980961305595411,0.859513239643349,0.027149103665533726,1.192009317100418,0.01189936660490819,0.3649242138439047,0.03744093922945688,1.140201771492746,0.013004679034013526,0.16684889159335975,0.0033371546695725807,0.8173773924161069,0.12587577443963707,0.7985134514477933,0.12267263332639365,0.8147874393909559,0.12530077852940547,0.7928783063132798,0.12151326522911378,0.8021003289927506,0.12349640686346798,0.6530104169558333,0.0784933287636744,0.7774651716115589,0.11917466698340747,0.27587945249780643,0.05559955243362846,0.6715524368678627,0.24033920599224548,0.15737677882760237,0.008168664375003288,0.8683588530442055,0.00491630364393393,0.8703489635933146,0.0035325949814049872,0.858253282336624,0.009763103395584557,0.8214004984138576,0.011096312839301998,0.8356096277315977,0.012254313282621521,0.5686911010858663,0.028279097414353537,0.8028483965466929,0.012294046587176725,0.22718962422264982,0.023647027883218267,0.673775787338172,0.2187954465453911,0.16698514635097877,0.002904832515577709
0.61,1.2761933874562452,0.003406793663628242,1.2776493660529582,0.003262601747302861,1.2701190428009768,0.006134482882914054,1.1973213096699165,0.014525136801233749,1.2500877584733894,0.009069467488745604,0.878238002816327,0.027442984145637186,1.2147527606079163,0.012046313415943907,0.38017324277907716,0.03745970405801245,1.1622707600589819,0.013163588968022737,0.18069105809733507,0.0032928408320049883,0.8329810025689908,0.1282179915829287,0.81357147189729,0.1249547010241941,0.8304112776685546,0.12762914973657816,0.8083977702419467,0.1238503882032007,0.8176253386997591,0.12577140180759425,0.6684132212231723,0.08022255616701895,0.7927724539771008,0.12133381768668827,0.2903235343751763,0.05574405005637542,0.6866204100311297,0.24173874314874436,0.17097804688705187,0.008288466474150621,0.8881303471898339,0.004961045127514136,0.8901449217490205,0.0035513653593342177,0.8778609434827706,0.00990734965089196,0.8404089824867184,0.011267881805689318,0.8548459503064111,0.012441499842888176,0.584367041786271,0.028549625585012017,0.8215446430628794,0.012488373133157453,0.24158960495420198,0.02357708310350724,0.691205853739427,0.22042810638214488,0.18075080332930968,0.0028588952811618024
0.62,1.2999147175142904,0.0033899290497149993,1.3013633059682492,0.0032691861285144065,1.2937606057791717,0.006179421162609979,1.219986287689762,0.014705407840199197,1.273454342334292,0.009152665109459631,0.8970486221648916,0.027734975440607285,1.2376473869463378,0.012200134940337153,0.3953488699715186,0.03750267203840568,1.1844765115437177,0.013326069011607836,0.19410638989399331,0.003250774629614647,0.8486882359747897,0.13057089328958377,0.8287330638328442,0.12725318227107707,0.8461415338848137,0.1299740262907402,0.8240155788944066,0.12620478498234244,0.8332602553353853,0.12806814544315648,0.6838691830316262,0.0819639673522565,0.8081760185716756,0.12351534753734168,0.30476498260657314,0.05595288246661598,0.7016992812568514,0.24332969334386254,0.18422734229507903,0.008335758317914074,0.9081898554909336,0.005001404503510895,0.9102192532077981,0.0035803668133401324,0.8977422841791679,0.010051837387792879,0.859667475889544,0.011449417688838795,0.8743516249096182,0.01263981527536995,0.6001213655223927,0.028843733824759268,0.8404887905260514,0.012686178479511803,0.25573430448531587,0.023539633744437405,0.7087549006593579,0.22230179004707085,0.1940869894980922,0.002814175839351216
0.63,1.323804213277208,0.003384179765199363,1.3252463360786784,0.0032763721828562363,1.317573572332744,0.006223330809062872,1.242809907876096,0.014893391304552485,1.29699024465554,0.009245462251321957,0.9159492250853454,0.02802553795493148,1.260698743299534,0.012353529577851616,0.41045336256756115,0.03756469525129765,1.2068277853859792,0.013497019998952442,0.20711490665710217,0.0032108540520692707,0.8645037470355561,0.13293637333979003,0.8440086128104373,0.12956816414404973,0.8619809996008888,0.13233457644004784,0.8397372135462691,0.1285792048441873,0.8490014511612165,0.13039061101179872,0.6993855255315126,0.08372074656087758,0.8236828344638228,0.1257186958703949,0.3191978350811552,0.05622563539199283,0.7167963468566375,0.2451052156002582,0.19713753377952975,0.008316879138773716,0.9285397119111103,0.005041861065230996,0.930584846850666,0.00361490190572969,0.9179053336365272,0.010206486773482628,0.8791901686622993,0.011636957338545723,0.8941294420588864,0.0128495967960184,0.615968108760137,0.029160862465065173,0.859694111035221,0.012887909852009046,0.2696417558554968,0.023534362402125603,0.7264483695027498,0.2244187052002145,0.20701417901837985,0.0027706324787955925
0.64,1.347875093520581,0.003386106352523621,1.3493142582020377,0.00329039061510004,1.3415624684477254,0.00626030365833328,1.265796533919565,0.015081213088223848,1.3206990112716699,0.009340209397041294,0.9349464544556053,0.028314350263678924,1.2839165650072986,0.012497178305973642,0.42549986883053315,0.03764616354126542,1.2293387251580417,0.01367723180698932,0.21973562139859007,0.003172954893177732,0.8804374853905326,0.13532155020930928,0.8594004697454338,0.13190136557317284,0.8779352943842144,0.1347149596651652,0.8555688303038144,0.13097506401178288,0.8648536982726128,0.13272919707845043,0.7149666445593936,0.0854900099639981,0.8393033802424842,0.12794289340080567,0.3336226909011969,0.05656696279457143,0.7319150942045383,0.2470571788166912,0.20972297136351142,0.008232508789939414,0.9492023149898756,0.005085265715842493,0.9512558921022507,0.003645435162248695,0.9383691901804841,0.010366563236284081,0.8989772301567228,0.011837217302605394,0.9141775352734166,0.013064632388320147,0.6319174604404907,0.02950575216098123,0.8791684117416668,0.013104363178690993,0.2833312672575751,0.02356110177821333,0.7442943821296406,0.2267737922684392,0.21955191752002867,0.002728318685430034
0.65,1.372125256328337,0.0033948091201312933,1.373562809143767,0.0033125516985462538,1.365734509763692,0.0062989924615735925,1.2889576866810974,0.015268762180745719,1.3445874932102333,0.009434516575210026,0.9540480336276704,0.0286118109489638,1.3073092246492752,0.012645721574912209,0.4404952574037126,0.03774535494633161,1.2520205481177815,0.013848736826451168,0.23198645065542783,0.003137196108031362,0.8964942728200214,0.1377312363753276,0.8749075985981669,0.13425284902338666,0.8940127634917937,0.13711812874400406,0.8715165955436632,0.1333893566216354,0.8808139008577038,0.13508536299238924,0.730617893978566,0.08727187868130452,0.8550311813568292,0.13018954466161758,0.3480385005338879,0.05697186392177705,0.7470693351747999,0.24918309439208772,0.22199527710013625,0.00809110427774683,0.9701810219601255,0.005118822622049606,0.9722474692122882,0.0036638819092720347,0.9591427824900333,0.010531039561861908,0.9190543023794813,0.012049240951306139,0.9345145404839608,0.01328124127707762,0.647987956453262,0.029873176354833917,0.8989200164408766,0.013333065751593752,0.2968165065376301,0.02361890560360499,0.7622959023911836,0.2293607915853019,0.23171839048336795,0.0026872145762212455
0.66,1.3965692150692368,0.0034104413482876324,1.3979961891421744,0.0033364237914977612,1.3900917198405933,0.006347963304942281,1.3123025895182236,0.015457545849151932,1.3686613545431319,0.009526873861119237,0.9732626446454209,0.028911249917701963,1.330885429758769,0.012793275631113479,0.4554460434935851,0.037860664398210696,1.274867666315616,0.01402077171674751,0.24388420092237223,0.003103294281815145,0.9126837112790167,0.14016585923259287,0.8905431572301643,0.13662900284737733,0.9102137280760596,0.13954183419102026,0.887581355844443,0.13581941072822362,0.8968967374010417,0.13746366601919618,0.7463473782800539,0.08907002686867271,0.8708809947413709,0.1324594295131371,0.3624421103394748,0.05743483730509137,0.7622624717450462,0.25147573322095385,0.23396738575042977,0.007896331311230702,0.9914889388569742,0.0051550238220373175,0.9935801418771772,0.0036777871370389527,0.9802438904153072,0.010697144552679191,0.9394304094562413,0.012259879535600031,0.9551624739745819,0.013496314706431875,0.6641931894301255,0.03026737970519905,0.9189614121097589,0.013568047735276242,0.3101119325781158,0.023709051959914542,0.780467497199206,0.23217806840706093,0.24353061411449461,0.0026473193390210456
0.67,1.4212156380331509,0.003431454751018528,1.422628151738826,0.003362732446100575,1.414647107853174,0.006396566154067555,1.3358252729545028,0.015653296638551018,1.3929253351744149,0.009617287984625038,0.9925955897111315,0.02921066319027585,1.354648214833961,0.012944248740837114,0.4703606822544888,0.0379986551602087,1.297889757172499,0.014190956507546015,0.25544463767303904,0.0030711615710362727,0.9290065632526547,0.14262360838650837,0.90631181363645,0.13903112769193662,0.9265412521578978,0.14198627023832988,0.9037628892231832,0.1382671116531951,0.9131070762777649,0.13986333949654825,0.762156814604778,0.09087991267819127,0.8868555552863834,0.13474640321849135,0.37683384465422837,0.057958407284059446,0.7775037390059019,0.2539300027577806,0.24564972455010964,0.00765403119500381,1.0131397475745005,0.005186902759582198,1.0152572429854048,0.0036857840600019337,1.0016675694046073,0.01086720854760514,0.960124804921187,0.012473197539472496,0.9761350757658886,0.013716012355281922,0.680541788779354,0.030682249854036222,0.9393068525553987,0.013810176282276083,0.32323098763729613,0.023830720160226908,0.7988201541074489,0.23522329145494061,0.2550045553967808,0.0026084945306534195
0.68,1.4460701754784426,0.003463566653004677,1.447470235710337,0.0033976713092169165,1.4394109373235313,0.006447820124420942,1.359535022079022,0.015860690801613765,1.417395355566857,0.009711778657600282,1.0120451190711948,0.02951656515850514,1.3786025874452865,0.013101081692014887,0.4852502777804946,0.038161249057371914,1.3211056142692472,0.014365469577982029,0.2666828869981285,0.003040721615565633,0.9454599074011737,0.1451022840462506,0.9222152993319737,0.14145198667872064,0.9430054674416317,0.14445805920896676,0.9200758409811419,0.14072954127245924,0.9294492146972478,0.1422901927808805,0.7780565807768722,0.09270528783577123,0.9029511779545922,0.13705102387888865,0.3912151348998506,0.05854468426366127,0.7928041881804286,0.2565460509126103,0.2570543825717352,0.007364784370410677,1.035146316482347,0.005215793240461858,1.0372837380832682,0.003690564745571998,1.0234445549968034,0.011037053075050506,0.9811525760974492,0.012689486214313336,0.997448023253199,0.0139428676865724,0.6970426629372307,0.03110684438862359,0.9599663762032407,0.014052609200254317,0.3361903772236238,0.023985344411174683,0.8173712935158683,0.23849697151813085,0.26615553447149926,0.002570740826855251
0.69,1.4711411813608266,0.003488443321940402,1.472533413163012,0.003435859542574958,1.4643913920204106,0.006501327292500606,1.3834483957987112,0.01607439281351596,1.4420747981677031,0.009812208885004418,1.0316291565222615,0.02982045300883723,1.4027664477897261,0.013257880660750879,0.5001234301686472,0.03834386316684353,1.3445140708797592,0.014540474546114433,0.2776131803662176,0.0030121534784031596,0.9620557028427458,0.14760620525143914,0.9382589690209187,0.14389446221950655,0.9596080153732368,0.14695255117973005,0.9365257021642377,0.14321506060790504,0.9459314911066874,0.14474078453209197,0.7940524918056066,0.0945411153277886,0.9191770660825285,0.13937869066855524,0.40558967972166055,0.05919014492293687,0.8081671960924846,0.25931843846955555,0.2681920094773046,0.00703150553162382,1.0575135260780344,0.005240007128236375,1.0596725169890746,0.0037014788931969546,1.045590205965863,0.011209380517336104,1.0025162194851756,0.012918916496659856,1.0191139295046738,0.014183929752693416,0.7137250384770901,0.0315546326164268,0.9809618420479669,0.014287434998218492,0.3490054709402143,0.024171528026367343,0.8361357996998583,0.24199962206183745,0.276998152696016,0.0025342310891327993
0.7,1.4964433195431441,0.0035160957359500595,1.497834442725922,0.0034696590719968147,1.4895988304532453,0.006570475635199709,1.407576567229987,0.016286876707713165,1.466973548114951,0.009919349356237693,1.0513582608608174,0.03012705253630094,1.4271449357485664,0.013418150920498082,0.5149857142935004,0.03854322919084983,1.3681249819080736,0.014722623111737694,0.28824885282365104,0.0029854873518265395,0.9788001408139808,0.15014198925698224,0.9544481592326528,0.14636183824458995,0.9763616224684124,0.14947470169564472,0.9531179558144023,0.14572598834762257,0.9625624392133438,0.14721003006721406,0.8101533641027953,0.09639079761809659,0.9355373139343716,0.14173490351212892,0.41995684977521897,0.059897437379050796,0.8235999719728543,0.26224437215582297,0.27907331001766983,0.006657572735420032,1.080262199443689,0.005268883473475445,1.0824415995504764,0.003721462494891234,1.0681180271059794,0.011383558707748098,1.0242378923040965,0.013150607071927342,1.0411589803866805,0.014423862998870562,0.730599665474375,0.03202500074767237,1.0023019805730047,0.014532137136700343,0.36169028153665905,0.024387358745274902,0.8551283477283022,0.24573132312378326,0.2875460516269768,0.0024987223369572647
0.71,1.5219923579711794,0.0035488195470983392,1.5233745170831763,0.0035117450814039896,1.5150387669396541,0.006644561924116826,1.4319224542601492,0.016495769626303572,1.492109803215771,0.010037345426087035,1.071239580753142,0.03044465383641125,1.4517449158211113,0.013585282252313136,0.5298441527922311,0.0387581822646087,1.3919513542762525,0.014898882207981577,0.2986026749069087,0.002960526674491006,0.9957019989782705,0.15270219387072997,0.9707862889700654,0.14885171811672052,0.9932699229111777,0.1520254291738446,0.9698633047858511,0.14826646414385236,0.9793412530475234,0.14969826808363637,0.8263667985945087,0.09825533953693502,0.9520476276395826,0.144115206551648,0.43432321472633834,0.06066816086924576,0.8391125831866981,0.2653231470580251,0.2897080990533455,0.0062466425134162845,1.1034105720654812,0.005302657838226123,1.1056102784804187,0.0037490874383243646,1.0910446490132577,0.01156874281184928,1.046338692446494,0.013388633366470606,1.0635876937509345,0.014657927586938402,0.747672512685799,0.032515275079162485,1.0240032255438731,0.014784217682907932,0.37425662744509164,0.024633498527202095,0.8743599218123167,0.24969191147509118,0.2978122153803596,0.002464166616275463
0.72,1.5477870778117566,0.003593007321096982,1.5491708489429414,0.0035600709279142747,1.5407393332392112,0.00671907264464572,1.456509505714627,0.01670530716018108,1.517491486849676,0.010159701679651134,1.0912885581823204,0.030768831221530915,1.4765848040339897,0.01375919336512442,0.544712004195099,0.03899198709774328,1.416002360637231,0.015072892581231545,0.308686465605555,0.00293716667279444,1.0127666678391611,0.15528593199903976,0.9872862139088889,0.15137147550596128,1.0103383056954094,0.15460417104272497,0.9867640206926499,0.15083447096038818,0.996283994975953,0.15222361494933837,0.8426982030113501,0.10013683381873244,0.9687173830534558,0.14651340024259085,0.44869328440693296,0.06150103288641414,0.8547106839210693,0.2685533311276281,0.3001067011365816,0.005801239601887464,1.126978778421898,0.005339177821070246,1.1292108696854544,0.0037776776366644995,1.1143925296546033,0.011759058588633312,1.068840786770233,0.013620157242295598,1.0864145955544315,0.014898673019109025,0.7649557722494909,0.033029925972763226,1.0460805733388556,0.015041830929593351,0.3867136657290385,0.02491025282746543,0.8938417744628477,0.2538813331464259,0.30780875158765214,0.002430683847082645
0.73,1.5738453394949048,0.0036409451790981244,1.575229041536422,0.0036164915240970447,1.5667044402573933,0.0067977525506615006,1.4813367162741233,0.01691261502944674,1.5431420122024115,0.010280609050784229,1.111513280944207,0.031101510215624007,1.501678275480347,0.013929230312568958,0.5595960430174444,0.03924185515157597,1.4402876214346323,0.015247697714800737,0.3185116360186539,0.002915361760987225,1.0299984129841129,0.15789533779743128,1.0039632629623028,0.15391710685949092,1.0275805589016893,0.15720675946084733,1.0038345887597808,0.1534347835283982,1.013394154102667,0.15478079486432147,0.8591580580546442,0.10203408066910681,0.9855549133724262,0.14893414328823507,0.46307023816805826,0.0623983044332616,0.8704031933644156,0.27193204772665225,0.3102782404026899,0.005325571558370678,1.1509905504295672,0.005382176126238958,1.1532601610970703,0.0038088185001874495,1.1381758854785171,0.011948833049396482,1.0917468140448716,0.013859542709135161,1.1096549131208497,0.01514627859763097,0.7824658590370445,0.033571810527448086,1.06855247460533,0.01530952290192232,0.39907648516372085,0.025218651284833467,0.913596937077014,0.25830389839441686,0.3175471927697039,0.0023981909545676464
0.74,1.6001849401336474,0.0036939056505133137,1.601562420777654,0.003680346138436781,1.5929457009397752,0.0068732328162879434,1.506428192918475,0.017116332370702654,1.5690606760643104,0.01040046518482036,1.1319224514493371,0.03144305707389203,1.5270349544549346,0.014096856037499566,0.574504104930444,0.03950974716116739,1.4648248401117079,0.015425732592291415,0.3280890642085349,0.0028951246819700375,1.047410728683651,0.16053632057181128,1.0208153163996467,0.15648575454794145,1.0450075960761762,0.1598394158423233,1.0210796723065767,0.15606446954078504,1.0306769205147415,0.15736606352719715,0.8757508853232844,0.10395067638251951,1.0025675577251076,0.15139002758057477,0.47745834570454415,0.063355963958555,0.8862015557420045,0.2754590717815247,0.3202318574756042,0.004823720065686386,1.1754795541906573,0.0054286837449518816,1.1777730012218035,0.0038525795561250467,1.1624116866333158,0.012140458537223956,1.1150814869293613,0.014109437879172933,1.1333300481487156,0.01539801418485843,0.8002206407182181,0.03413019505190237,1.0914375819553859,0.015588227334990006,0.41135944671083385,0.025557503231615875,0.9336450397908782,0.26296349802932656,0.32703847934161234,0.0023666746194663216
0.75,1.6268217849609734,0.003749627682960295,1.6281861826611805,0.0037370261439811955,1.6194775304039264,0.00694898329238193,1.5317952529351837,0.017312111854785536,1.5952603841539932,0.010512915524762322,1.152525099265774,0.0317914411406465,1.552676732306963,0.014266274241576012,0.5894454274785568,0.039797515627055094,1.4896401336456782,0.015610908740397967,0.33742893878857244,0.002876540151609908,1.0650190518552334,0.16321544937748217,1.0378466272192612,0.1590851587151323,1.0626227526563503,0.16250263278328747,1.0385100699586123,0.15871654993107195,1.0481514403349803,0.1599780131122226,0.8924968767182417,0.10588594494608324,1.019759457651714,0.15387833015196883,0.4918644495827242,0.06437541393576547,0.9021137759558748,0.2791340836652674,0.32997611953337846,0.004299070138048681,1.200467422011378,0.005482259806125498,1.2027834097538186,0.0039034530524002776,1.187121291726415,0.012338628330296923,1.138861584578112,0.014368172267358169,1.1574679450295617,0.01566609781658804,0.818233498277926,0.03470179678033401,1.1147596380884992,0.015870882039942257,0.4235749250866066,0.025926521839694884,0.9540053792630092,0.2678641636629328,0.336293174869636,0.002336230933065348
0.76,1.653759592986321,0.0037998644522255344,1.6551217391975666,0.003788543794982376,1.6463109776021887,0.007027906911876163,1.557450052836169,0.01751000417710814,1.6217593467557418,0.01062350059369631,1.1733437430246314,0.032146617200056724,1.5786025384755125,0.014434461639654722,0.6044274843191675,0.0401037017646972,1.5147342947063154,0.01579100347331164,0.346541107069397,0.0028595120277289904,1.0828237502090152,0.1659274142158155,1.0550724306616588,0.16171605348358,1.080435255950222,0.16520371952642898,1.0561412382071602,0.1613992137158438,1.065828084943004,0.16261855639730113,0.9093999232879846,0.10784256538984476,1.037133719107844,0.1563946964853803,0.5062935131427968,0.06545749734905586,0.9181507865003672,0.28295899029984717,0.3395188618627535,0.003759836716791666,1.2259659226362252,0.005537005327327164,1.2283123840627324,0.003955622282846875,1.2123382225456119,0.012542403151487741,1.1631175275589805,0.014636427782159768,1.1820926267692546,0.01594774204839472,0.8365240839773559,0.03529229291964278,1.138546488371191,0.016165252595952598,0.43573688971965485,0.026326227818459863,0.9746845851214992,0.27300460691241574,0.3453213488076011,0.002306884981139628
0.77,1.6810113862516167,0.0038556291965653757,1.68237511116771,0.003841947072926071,1.6734685539022405,0.0070889865920435,1.5834102497776654,0.017704535744822197,1.648579371844929,0.010733603360305427,1.1943883070623431,0.03250738513375236,1.6048388055463139,0.014599036732341357,0.6194581635925769,0.04042834584044506,1.5401171570023304,0.015975378469534552,0.35543499290024283,0.0028440795987482374,1.1008402961487012,0.1686753165250782,1.072507108260933,0.16438115793287067,1.098462047121954,0.16793955053428444,1.0739731170427764,0.164105828466172,1.083711346974062,0.16529462239710732,0.926474620132903,0.1098251705708572,1.054716330018853,0.15894296574649547,0.5207501492680188,0.06660511807179505,0.9343215546876179,0.28693177207911025,0.3488682125699508,0.003216721332099566,1.25200784574085,0.005592632076074489,1.2543945073277958,0.004005679499142039,1.2380949958451866,0.012750671731326735,1.1878775716956875,0.01490766109924621,1.2072312362757793,0.01623438666838598,0.8551129867886911,0.03591385213400968,1.1628151794180916,0.016469417911152293,0.44786026240716365,0.026758206542199965,0.995719414761932,0.27839711465923345,0.35413248873435516,0.002278530050342629
0.78,1.7086125952578286,0.0039042480981025117,1.7099750492928858,0.0038862445827493822,1.7009597762587851,0.007147385352791307,1.6096893252099647,0.017898394407934316,1.6757363316421885,0.010843317788758354,1.2156703027728346,0.032877958952584954,1.631406204190225,0.014763330087901854,0.634547848328811,0.04077276855479638,1.5658014279978771,0.01615862505353368,0.36411944398018636,0.0028303745589124078,1.1190810712364514,0.1714620061524098,1.090158665027111,0.1670884057007264,1.1167111139454269,0.17071253462862673,1.0920216787697716,0.16684936338101783,1.1018158721725424,0.16801029652062777,0.9437276673358179,0.11183277406651876,1.0725106829098197,0.1615228658455264,0.5352456412596707,0.06782212944349979,0.9506327321048091,0.29105202103609973,0.35803156005781267,0.0026891102983996893,1.2786295477303486,0.005655894302760938,1.2810523689505944,0.004062706929167943,1.26440658571362,0.012972100455791022,1.2131738706619326,0.01518623229390318,1.232927668544388,0.01652156385406627,0.8740156604484544,0.03655559540909147,1.187595949452009,0.016784622648384165,0.4599566259747716,0.027222564507598895,1.0171312946808644,0.28404700991201254,0.3627356292879111,0.0022511746094660296
0.79,1.736578812805302,0.003943671316661088,1.737938518600315,0.003931201289784102,1.7288198733091984,0.007200841755674387,1.6362997045065737,0.0180902323443556,1.703248154743262,0.010949140904352625,1.2372026173292883,0.0332585455087945,1.658304324003279,0.014920900968325514,0.6497091858591261,0.041138102808805595,1.5918184134744622,0.016344200947036553,0.3726026897120339,0.002818191854422819,1.1375615250820004,0.1742829906755515,1.1080454422859545,0.1698312094179003,1.1352056209077515,0.1735271903704334,1.1103047254791003,0.16963790449918803,1.120151314199363,0.17076411907733635,0.961169683769348,0.11386676140811962,1.0905292283779147,0.16413794212453,0.5497903512155065,0.06910698317189436,0.9670966388964384,0.29532443271246844,0.3670166026183352,0.0022114119609077613,1.3058689683573683,0.005735616103582477,1.308323027030275,0.004130516895632064,1.2913286817916574,0.013204377388056627,1.2390273653123038,0.015467988320662296,1.2591919359752284,0.0168181430240301,0.89325766966265,0.03721806671080303,1.2129295585654958,0.01710710488070078,0.4720396586797143,0.027721827957065077,1.038956317450956,0.28996639235216215,0.37113944334609356,0.0022248640787524646
0.8,1.7649347195919205,0.003979722071483359,1.7662934436319557,0.0039703379232520425,1.7570670103836872,0.007249163778784185,1.6632769859044185,0.018278188404755136,1.7311309664288501,0.011051699450948792,1.2590129285925742,0.03365111801456143,1.6855621389326594,0.015080384549545795,0.6649472033147179,0.04152102691488845,1.618187339837873,0.01653322174496435,0.3808927126509286,0.0028074494850701386,1.1563007983384304,0.17714352901659822,1.126181253543644,0.17260978016455908,1.1539485662721973,0.1763744413961813,1.1288315320529665,0.17246668508758325,1.1387362294427095,0.17355634719479293,0.9788173580421754,0.11592634315084611,1.1087907017247114,0.1667844954830451,0.5643876292787791,0.07045796487183775,0.9837342999613023,0.2997549067527557,0.37583093298745274,0.0018538970686493258,1.3337556410878357,0.005822516602182356,1.3362478077382034,0.004198540856952202,1.318890440579068,0.01344006376998878,1.2654803148414924,0.015760702501100367,1.2860677012278383,0.017130155651952302,0.9128652543044268,0.037909971210432936,1.2388521465430444,0.017436944793487008,0.4841237866439448,0.02825773488888729,1.061224001609022,0.29616373856421324,0.37935216523566895,0.0021996632134715635
0.81,1.7937089726946442,0.004004555504674677,1.7950664570004828,0.0039955555142916705,1.785717548857813,0.007294004367008202,1.6906367383188514,0.01847261890946911,1.7594046302736792,0.011148769211931921,1.2811086738662607,0.034053023781711496,1.7132163142644175,0.015246480611844198,0.6802782486218911,0.04192599983376474,1.6449265262714987,0.016719007055726133,0.3889973872583248,0.0027983488461494955,1.1753096538623697,0.18004424063244126,1.144577120162005,0.1754302070795975,1.1729568058638362,0.1792592351131773,1.1476190545474707,0.1753331359858837,1.1575823553109406,0.17638626601003457,0.9966909588595552,0.11801394887790528,1.1273040584962017,0.16947186413348841,0.579042092333207,0.0718737072922029,1.0005539655710733,0.30434364643300255,0.38448155299917264,0.001729978748988583,1.362329415385693,0.0059151794307082525,1.3648618590629558,0.0042675209535115,1.3471339431372966,0.013680990399725685,1.2925869782148773,0.016067681959076492,1.3136060008860817,0.017440868515816724,0.9328668443750692,0.03863329566005172,1.2654121421365838,0.017775935982394252,0.4962240225865716,0.028828484698521936,1.083964390459559,0.3026489966849055,0.387381739290361,0.0021755582943035136
0.82,1.8229194250563014,0.004025365982506217,1.8242795957085403,0.004018208372107946,1.8147985013820562,0.007328298190548234,1.7184127871107873,0.01866309807064485,1.7881171719502742,0.011245378124206585,1.3035072174993831,0.03446097774915084,1.7412907038151435,0.015404448602766092,0.6957141026247555,0.04235463140390016,1.6720737531299186,0.01691120804652068,0.39692397327340767,0.002790700169269298,1.1946053716514105,0.18298693228798033,1.1632585713449088,0.1782929827341928,1.1922534255274488,0.18218678992599754,1.1666846736251948,0.17824123912592613,1.1767057009611,0.17924885013093253,1.014801436749782,0.12012934680813113,1.1460840710612463,0.17220375024315632,0.5937706672121996,0.07335699127337171,1.0175714278057895,0.3090904056747389,0.39297648351461556,0.0019194839678788672,1.3916255163176974,0.006009253070212349,1.3942011374020318,0.004339986358632945,1.3761012715725593,0.013932039620804677,1.3203946211542104,0.01637603031769504,1.3418583402628692,0.01775419260645501,0.953295278272315,0.03938220535621141,1.2926536157051096,0.018119412060246524,0.5083526073348058,0.029435487499918575,1.1072154338793712,0.30943493486943996,0.3952359512744218,0.0021525692191473743
0.83,1.852591541667723,0.0040515921940899756,1.8539568345495554,0.004041482385365767,1.8443563222912356,0.00735879531962248,1.746629309340829,0.018857091297428113,1.8172933920774823,0.011345691535247457,1.326232258609964,0.03488018480234276,1.769821074461848,0.015567287560116168,0.7112682376872074,0.04280579597612382,1.6996532080453235,0.01710126245069897,0.4046795704076834,0.0027845295835693417,1.2142056368425047,0.18596820328259964,1.1822416489400793,0.18120523531551477,1.2118479896687822,0.1851547662916732,1.1860403046818526,0.18119295468422028,1.1961324766207122,0.18215400077313587,1.0331727189610522,0.1222851865451263,1.165154306286955,0.17497656125805774,0.60858403076593,0.07490970806906469,1.0348080630917083,0.31400771014511153,0.40132197134391845,0.002375846296166302,1.42170361286397,0.006105394619963399,1.4243107981674765,0.004409170687154822,1.40584607088135,0.014198366848443058,1.3489523006535165,0.016690867065897206,1.3708744710072465,0.018091088100255403,0.9741929827038616,0.04015190760457258,1.3206216436774576,0.018469329350390015,0.5205277794259325,0.030083231242649357,1.1310072515102307,0.3165320494214692,0.40292217402024216,0.0021306574192200465
0.84,1.8827658030960677,0.0040822105010652485,1.884135862045182,0.004068139375560515,1.8744150081450042,0.007399595914326931,1.7753198962020182,0.019046209216623564,1.8469767412677083,0.011447194498296393,1.3493115871772123,0.03530332351350091,1.7988414441237057,0.015734640139871366,0.7269558310086461,0.04327728522017226,1.7277015661870325,0.017296334163728982,0.412270970113141,0.002780215984264507,1.2341297045283424,0.18898766657108368,1.2015402391560959,0.18416081322540137,1.231773093336467,0.18816326073546868,1.2057118992082836,0.18419125788338933,1.2158773293711271,0.18511340176007532,1.0518228485545578,0.12447563368576944,1.1845340298396656,0.17779452285503564,0.6234996648953367,0.07653672386088989,1.0522848397289615,0.3191014056152356,0.40952471322452927,0.0030013155260173144,1.4526276471909743,0.006205757004582487,1.455279120118349,0.004483661307139734,1.4364359019179722,0.014477959911289598,1.3783033981219632,0.01701542599679377,1.4007177226663843,0.018443154299955865,0.9955887869509455,0.040948401284522436,1.349349765144958,0.018843079332492355,0.5327674333309886,0.03076827643190005,1.1553923236268082,0.3239604117479087,0.4104475206469555,0.002109802593311339
0.85,1.9134828270223132,0.004124400426679191,1.914854903099625,0.0041055889759771536,1.905015566802356,0.00744880735966789,1.804541308617706,0.019242845848161334,1.8772028164914083,0.011551130676779334,1.3727756228380668,0.03573004316177135,1.82838828658927,0.015893769241303077,0.742790257368338,0.043770191983827963,1.7562580613738183,0.01749088648772461,0.4197046957676599,0.002777454326996523,1.2544007303687745,0.19205868087352682,1.2211759338034143,0.18716604782576177,1.2520478047353094,0.19121926717662557,1.2257257382277489,0.18724000647363062,1.2359618057171329,0.18811500735545558,1.070770471634161,0.12669576898272017,1.204254849296983,0.18065885557116446,0.6385299782378402,0.0782421694834042,1.0700210398669971,0.32437738267091404,0.41759089281144757,0.003729597868228836,1.4844752111131143,0.006305961311515487,1.487161808693106,0.004561616321031545,1.4679323041255539,0.014771828606718405,1.4085114739892193,0.017349765161996076,1.4314220564744295,0.018816274268648046,1.0175313509228017,0.04177836446671639,1.37892549859678,0.019247106091898517,0.545091238763786,0.03149433721812869,1.180423148973211,0.3317407773278572,0.41781899784382415,0.00209025083857304
0.86,1.9447914595149727,0.0041644337987027874,1.946161377669822,0.004143178640736231,1.9362075352936567,0.0075043835632907716,1.8343279376646595,0.019446517472834737,1.9080015451518417,0.011655595793344254,1.3966507812736821,0.03615842427473026,1.8585083354002006,0.016065974595029644,0.7587942993898987,0.04428917363087634,1.7853697366402475,0.017690179823660758,0.4269873117244658,0.0027762382587996097,1.2750591366228226,0.19519092025466858,1.2411790471239006,0.19022523516732656,1.2726937725186236,0.19433506855007784,1.246115995348469,0.19033254680636336,1.2564245473054558,0.19116431246985532,1.0900394928597597,0.1289489287364635,1.22434595586345,0.18357411723757203,0.6536925899662033,0.08003204619442285,1.0880404611186043,0.3298454358270914,0.42552712686878297,0.004529239006867438,1.5173228840951647,0.006416890496627967,1.5200488026493526,0.004649152883033991,1.5004016223169596,0.015072773730248623,1.439643839668885,0.017701417198537697,1.4630708703447435,0.019202397652141892,1.0400739098019902,0.04263093548704847,1.409404851485212,0.019681047935742525,0.5575198735381907,0.03226195112882837,1.2061568196683505,0.33989407220255063,0.42504371199050117,0.002072136949753838
0.87,1.9767296647405614,0.004196575978034109,1.9780927773441739,0.004176090186647654,1.9680325721550758,0.007561880104451401,1.8647249583344965,0.019659181573475466,1.9394332190027435,0.011773897343706098,1.4209705623413889,0.036595371187772716,1.8892484346612233,0.016249662197181346,0.7749883946726668,0.04483724760793881,1.8150703076204333,0.017902220034605863,0.4341250641616267,0.002776708449556295,1.2961255922023731,0.19838968069776472,1.261584003412884,0.1933472736741876,1.293751838776049,0.1975097027248242,1.2669201030531154,0.19348124322083068,1.277298209480541,0.19427726364776765,1.1096621328764016,0.13124573388943514,1.2448462102998032,0.1865430025107199,0.6689990362674376,0.08190515560715865,1.1063659399561137,0.33551248602985845,0.4333404183227364,0.005384274331555866,1.5512660897656234,0.0065627084387944404,1.554041117112505,0.004768056221218274,1.533933341076642,0.015380826865699457,1.4717743136375856,0.018069826190239415,1.4957442898658768,0.019608694272743792,1.0632784806123217,0.04351963187506206,1.4408536615776217,0.020122886573264324,0.5700790898892782,0.033077346658350416,1.2326558453581489,0.3484455502608143,0.43212839301101225,0.0020557476350264578
0.88,2.0093542772392112,0.004224089872716466,2.0107152547869984,0.004206016727387044,2.0005455161502623,0.007619277095839189,1.8957777518433239,0.01989787286901671,1.97155022233768,0.011895337693426834,1.4457890224587555,0.03703776505514952,1.9206485589298743,0.01645163360027546,0.7913931655047751,0.04541547783439528,1.8454123533841524,0.018127086205735863,0.44112407379964685,0.0027791173947630354,1.3176371236615687,0.20165576983614572,1.282424247919722,0.1965363306157619,1.3152724804349112,0.20076119394551228,1.2881718283379437,0.19669830344895317,1.298626860236443,0.1974619830958577,1.1296697084438092,0.13359345299399952,1.2657821239935465,0.18957360202848636,0.6844697365970773,0.0838644606325066,1.1250393843922686,0.3413959229596997,0.44103704148165307,0.006286898322419514,1.5863915664733985,0.006704484142088481,1.5892134171667591,0.0048852699419917765,1.5686510413607233,0.01571717909008722,1.5050169565615121,0.018451767906402874,1.5295603351178406,0.020029950579826143,1.0872030664160681,0.0444557178891091,1.4733784440231097,0.02057969387890755,0.5827987581468315,0.03394431071333211,1.2599771712326981,0.3574176891149723,0.4390799352318829,0.0020411526192671858
0.89,2.042749942346593,0.004251220872652798,2.044111612661014,0.004229871307747452,2.0338196789633085,0.0076803943785648384,1.9275386559064303,0.020144288713954902,2.00440148493348,0.012024634597520269,1.4711679008865155,0.03750168685593635,1.9527686352631206,0.016660029354349837,0.8080359734619164,0.04601844969331978,1.8764506444848084,0.01836846146685806,0.44799034243579056,0.002783361040670702,1.3396573600005737,0.20499361968634836,1.303757450908835,0.19979852409045012,1.3372923226078601,0.20409066215434,1.3099150092869956,0.19999920117396497,1.320451807511213,0.20072687864994682,1.1501106161100005,0.13599778979576727,1.2872014528879787,0.19268271382055807,0.7001275656720779,0.0859109333622408,1.144090573143203,0.34750506191426384,0.44862369241625294,0.007232717246282548,1.622825517641374,0.0068394864213655645,1.625703765733353,0.00498729953979986,1.6046569433216653,0.01607006509140945,1.5395047331628797,0.01884771985829757,1.564630023781264,0.02047136844506739,1.1119354784104933,0.045434386455372386,1.5071173164543503,0.021060733042482523,0.5957073039014553,0.03486428660684414,1.288231180247553,0.3668555406836472,0.4459051802967638,0.002028584802116172
0.9,2.077008339720421,0.0042916769553591055,2.07836453627493,0.004263495459612854,2.0679359239912523,0.007754558688573818,1.9600806892076261,0.020412476645847465,2.0380799406730965,0.01215110752963388,1.4971578583227907,0.03798244773455306,1.9856829255712036,0.01687980574642957,0.8249485016636383,0.046653708548923735,1.9082471408962765,0.018630464852836617,0.45472979752163917,0.002789434161738093,1.3622261924279109,0.20841191502210799,1.325626768515621,0.20312849155365023,1.3598659915324172,0.2074949618790033,1.3321997291334466,0.2033810998812797,1.3428252847755116,0.20407355861634496,1.1710302020251064,0.1384576505729965,1.3091577497046847,0.19587647583916112,0.7160015526381921,0.08805309695913142,1.1635634499095742,0.35386305225448633,0.456106930684384,0.00821543755753619,1.660701053845352,0.006973580227678766,1.663638279273906,0.0050836224355498465,1.6420954689693257,0.016413708050937354,1.5753614032268257,0.01928110068968513,1.601101101826918,0.02094552621296525,1.1375607467755702,0.04645967610980697,1.542191447363758,0.021579345174591962,0.6088480757803757,0.03583856015277646,1.3175417199979411,0.37681024042755523,0.45261070693749933,0.002017775320505066
0.91,2.1122079162443117,0.004331584640067909,2.113563318293559,0.004302881138137498,2.102993126820129,0.007832157563854924,1.9934958641889686,0.020682889964016637,2.0726801212052957,0.012291238079333333,1.5238156001115883,0.038488992562532076,2.0194895922082474,0.017115814932141152,0.8421737677022527,0.04732116534501965,1.9408831226967393,0.018894374342303975,0.4613483050657391,0.002797379289182992,1.3854094803919001,0.21191853744816738,1.3480998161638982,0.2065536662831775,1.3830546588693313,0.21098331858842614,1.3550750689551436,0.20684802471377306,1.3658071630033415,0.207505121317344,1.1924892100330242,0.1409853620604327,1.3316956800082496,0.19915439700484242,0.7321247919570175,0.09030054966577675,1.1835134681252109,0.36049310747805025,0.4634948837811964,0.009237727350054086,1.7001943572939944,0.007090644633699317,1.7031913245948105,0.005184020641239139,1.681131491991866,0.016776879802762452,1.6127499860884527,0.019747376728186144,1.6391170382228597,0.021439418125018424,1.1641952287896018,0.04755918864222078,1.5787527312838878,0.022127164994477904,0.6222557317473303,0.03688057386405357,1.3480348416856995,0.387334265866913,0.4592037121542264,0.002009078896450646
0.92,2.148456277975824,0.004368720132074605,2.149813184776174,0.004339703672176361,2.1390956717765723,0.007915419219441517,2.027896398293563,0.020959295737975562,2.108312018261903,0.012453118314065932,1.5512268318184632,0.039021503777012585,2.0542954998800136,0.017357092884124625,0.859763580757447,0.04802589260887688,1.974482377171687,0.019172426457999176,0.46785198863005384,0.0028071924673343574,1.409309806778185,0.21553584027009365,1.371254164367121,0.2100835149761226,1.4069393750143384,0.21458503919547833,1.3786248718010568,0.210413698248886,1.389456686607335,0.21102792838160203,1.2145418102478218,0.1435802731194219,1.3548930720259056,0.202520774393864,0.7485389055618479,0.09266104629370907,1.204003709028655,0.3674192919650325,0.4707953419920921,0.0103014253076524,1.7415343556008316,0.007207360612145421,1.74458211108329,0.005305743848705124,1.7219762214934622,0.01716011443478886,1.6518512799995875,0.02023986064462539,1.6788916611791105,0.021953839067794106,1.1919994085910914,0.048741316683171415,1.616994165451579,0.022686652984691955,0.6359841891062444,0.037993980886430925,1.379870508807801,0.39849427705151336,0.46569222436126434,0.0020026349193145816
0.93,2.185886844494664,0.004432414590473191,2.1872496488518474,0.0043915056750446916,2.1763740928393944,0.008028464865673175,2.063427196344077,0.021256081899293826,2.145103521159652,0.012627643136978305,1.5795091409061892,0.03958475711995036,2.090251576621095,0.017614017070736017,0.8777626212481808,0.048773403872466516,2.00918992965552,0.01945716332442583,0.47424721827212474,0.0028191113609193456,1.433994580539124,0.21927405710020267,1.3951659949641848,0.21372933237325964,1.431607318761161,0.2183031486074044,1.4029521894051133,0.21409942059991022,1.4138908982146763,0.21467922095959188,1.2372758228234138,0.14625206403413715,1.3788548054387777,0.20600557538996234,0.7652934353668148,0.09514475199799657,1.225104450846881,0.374666028984252,0.4780171299304408,0.011411243084128796,1.7849982283404286,0.007335840042560221,1.7881110560849165,0.005424769512974482,1.7649176458169542,0.017562566579624714,1.692947267017,0.020763840873572494,1.7206986747779869,0.022485478954429948,1.221137464122431,0.05001875715051398,1.6571866471441339,0.02328067457725323,0.6501051418783235,0.03919730386319867,1.4132482720019897,0.4103764988387532,0.4720841847076757,0.0019984442430910324
0.94,2.2246786907422704,0.00450547042573846,2.226043821942092,0.004448604756823603,2.215017240909437,0.008155322664819982,2.100268198311474,0.021574070062216122,2.1832467447934683,0.012822560306295276,1.608782844141885,0.04016105510964032,2.1275164957248363,0.017893126980635114,0.8962358833286685,0.04956196143226248,2.0451732807297245,0.01975484010861961,0.4805411399809968,0.002833252034848868,1.4595882165348264,0.22316621072684814,1.4199699711441347,0.21751694605506997,1.4571975532657206,0.22217630836637736,1.428185007781331,0.21793379869827584,1.439235358614236,0.2184750895335827,1.2608137212726351,0.14902148850463606,1.4037035755685998,0.20962660987184328,0.7824474320500775,0.09776206155052337,1.246937460688174,0.3822982594269736,0.4851701459655834,0.012566385420636034,1.830937170069441,0.007461737599947604,1.8341173767752257,0.005546262108991706,1.810323896316159,0.018008481356837264,1.7363909326491396,0.02134321822273588,1.7649084437793736,0.023093504121581693,1.251812518022166,0.051362497259272666,1.6996622131057535,0.023970345734086226,0.6647061770944129,0.0405032431206148,1.4484219173630095,0.42308882989870805,0.4783890863889771,0.0019966780776124924
0.95,2.2651018683434097,0.004612622550687599,2.2664677153974173,0.004536224778302723,2.2552727317438506,0.008300303943683564,2.138641687750294,0.02191454228752798,2.2229748502001696,0.013027481801030341,1.6392630613402157,0.040743660264327235,2.1663359977069048,0.018183562217476884,0.915281580264794,0.050400066025406386,2.08265435460203,0.02007147101329578,0.48674137580773963,0.0028498330849191316,1.4862686405061367,0.22722402230796285,1.4458352977425324,0.22146190281765873,1.4838686482092285,0.22622717857201782,1.4544882775046015,0.22194542457192207,1.4656552295462109,0.2224477552244582,1.2853057554490555,0.151904357632413,1.4296087046270984,0.21341473453101764,0.8000874843126315,0.10053376711637936,1.2696248495496056,0.3903681261830382,0.492266439093813,0.013777109669210844,1.8798368358534845,0.007625468827199211,1.883086471820954,0.005689569001583343,1.8586389331208628,0.0185303824525811,1.782621780028314,0.021980661445386,1.8119451459138625,0.023767450304111253,1.2843562629183178,0.052798912753295575,1.7448544021919603,0.024724482107048685,0.679893753646293,0.04192284811348142,1.4857604779522384,0.43678812245593257,0.4846173531347994,0.0019982248823770033
0.96,2.307505308178868,0.004712895326560078,2.308873048314651,0.004615768290389444,2.297513479678753,0.00845159623170139,2.1788920669202207,0.02228972310460575,2.264662447353266,0.013232029933552618,1.67120960928324,0.04137342434172252,2.2070560445158156,0.018481848108432196,0.9350497585243167,0.05130129595391634,2.1219535798433924,0.02041031284820943,0.4928570202534366,0.0028688793296809535,1.5142623985645869,0.2314765719588771,1.4729746179749095,0.2255964465716551,1.5118576640054422,0.23046504696134407,1.4820814804231248,0.22616688852893038,1.4933771872093706,0.22661921922843734,1.3109433309672722,0.15491758472754522,1.4567810794903215,0.2174101917903157,0.8183331493747013,0.10349265990035292,1.2933780460017066,0.3989739895803977,0.49932282151509944,0.015057988108143926,1.9323651271735165,0.007819706908658052,1.935711275607138,0.005839414979197135,1.9105353952025759,0.01913090869048721,1.8322628418690656,0.022698913901956264,1.8624560513266541,0.024526071138089793,1.3192288275404773,0.054383856364369335,1.7933674908211423,0.02557861573502147,0.6958321041406056,0.0434849219607249,1.5257490151660733,0.4516837090634875,0.490782363985084,0.002004123955146912
0.97,2.3524152820790114,0.0048087359934104335,2.3537852270234803,0.004700301661467334,2.342241742621521,0.008622514154522518,2.2215007710419075,0.02271234434848609,2.3088004384673306,0.013479896068583146,1.7049845073229701,0.04205300053938859,2.2501639134300904,0.018821542628601154,0.9557262572339041,0.05227670386073737,2.16355947734479,0.02078544786873017,0.498899069817457,0.002891044716966418,1.5439272432919613,0.23600401285387423,1.5017342166487713,0.23001256479312046,1.5415073735789668,0.23497467419309015,1.5113088091881353,0.2306239288069188,1.5227393552868127,0.23104156057140177,1.338057920888124,0.15810200948607955,1.4855621943140578,0.22162322606879212,0.8373527911485802,0.10668528673030925,1.3184513722150775,0.4082121712252118,0.5063600685966723,0.01641771414983672,1.9895894907161775,0.008080364894734605,1.9930286665464316,0.006064618991381125,1.967061519728873,0.019800437640769726,1.8863155411649295,0.023500692420322548,1.9174570344666169,0.0253778210095547,1.357070462482834,0.05612957824848485,1.846186378535591,0.026539329875684227,0.7127695547470198,0.04523565238917231,1.5692041165502422,0.46812551353320336,0.49690262201787955,0.002015793154083869
0.98,2.4007316387191753,0.004905408582688221,2.402105441127514,0.004790491092580078,2.3903565647007405,0.008795761060240059,2.2673438284635337,0.023170929799297448,2.3562823966364084,0.01373257214974075,1.7412506361726656,0.042826427783570785,2.2965487995126073,0.019179881622246354,0.9776425609947734,0.05335332619241421,2.2083213153369208,0.021193996608313285,0.5048837360371236,0.0029177136520922515,1.5758315774937215,0.24089313354978872,1.5326733516511695,0.23476814760941458,1.5734058106396462,0.2398313633966828,1.542750894921286,0.23540742411937787,1.5543302796597334,0.23578967739642728,1.3671593809919007,0.16152894957002017,1.516521362484672,0.22614690933643924,0.8574365615339266,0.11017460551455176,1.3453410366372545,0.41831160712760423,0.5134099319622113,0.017876234792060828,2.0533316559280097,0.008377857639233651,2.056876090205308,0.0063182584757091615,2.0300246030819364,0.020553749544770704,1.9464994688160453,0.024387264014872536,1.9787182009982947,0.026327296495955516,1.3990465811933475,0.05806343336190335,1.9050006752910906,0.02756982421317585,0.7311216428534173,0.04724033908973336,1.6174718524401084,0.4866864510224374,0.503008006612263,0.002035120892816837
0.99,2.4543136419511287,0.004965601254312381,2.4557006715897804,0.004850633718873876,2.4437240555863085,0.008920109044623028,2.318179599673216,0.0236490917381428,2.408943767222412,0.013937966831386797,1.781374234377073,0.043686567829615636,2.347980350697928,0.019533776752136994,1.0015051496877159,0.0545988452336781,2.2579428559792865,0.0216195695532912,0.5108415803486087,0.002950798021693855,1.6111931742039958,0.24626969860072795,1.5669747542346348,0.23999939664930697,1.6087390900554361,0.2451785205853308,1.577548956064207,0.2406951844853463,1.5893006038707185,0.2410373312899402,1.3992902172130157,0.1653418852934956,1.5507832129493813,0.23116289931183848,0.8792079480515994,0.11412434777249901,1.3749928726096747,0.4297104427804496,0.5205374440042809,0.019483216332366736,2.1274957055440624,0.008650059097987339,2.1311491150784523,0.006552913038921618,2.1032766557529743,0.021339364985312744,2.0164905067065697,0.025335218207125854,2.0499645908776394,0.02735336001217398,1.4476863751408064,0.060346482934398614,1.9733850876529886,0.028673414007927653,0.7517625391319489,0.049612573964227816,1.6734061417329613,0.5085958926635025,0.5091558726487875,0.002064532645862571
1.0,2.5212316212751333,0.005074222509143014,2.5226246246628445,0.0049572253018196144,2.5103748089409668,0.00917955844154313,2.3816652417620774,0.02427607968266945,2.4747144548172093,0.014339187240416227,1.8313191259241168,0.04473190808070774,2.41221253730905,0.020087731821371576,1.030324175178094,0.05622546592778884,2.3199018694486333,0.022201361691485427,0.5168955661212081,0.002997729541341403,1.6553384486856764,0.25301204516496045,1.6097879461150928,0.2465590483981877,1.6528630060729497,0.25190243822734154,1.621004152844512,0.24734998263049002,1.632981009786403,0.24764449101217414,1.4391754762121687,0.1701461176044962,1.5935575136008,0.23748596969122499,0.9052616294049967,0.11920437196061284,1.4117924507222188,0.44441285304755485,0.5280239054849847,0.02147550070183984,2.2312361316763263,0.008665451459638273,2.2350658636914416,0.006415888547428902,2.2057420686469746,0.022456839803382,2.1143612976219077,0.026844659819166405,2.1496068969546673,0.028894823497365687,1.515238438901002,0.0637073602017108,2.0689820739340155,0.030280737273863257,0.7790339709395746,0.05308153869095591,1.7512282688644167,0.5399930824175466,0.5156205710890971,0.002117373832283295


==> adv_testerror.csv <==
frac,rampavg_dist1,rampstd_dist1,hingeavg_dist1,hingestd_dist1,rampavg_dist2,rampstd_dist2,hingeavg_dist2,hingestd_dist2,rampavg_dist3,rampstd_dist3,hingeavg_dist3,hingestd_dist3
0,0.0112295,0.002504746,0.005859,0.001431425,0.0316105,0.011125879,0.0168335,0.005937281,0.0157645,0.00619076,0.006963,0.001750537
0.1,0.01515,0.002894538,0.0449435,0.004042321,0.0361455,0.010600602,0.054021,0.007317251,0.035815,0.01189998,0.0741325,0.008676863
0.2,0.0257825,0.003232444,0.1232325,0.006370325,0.045587,0.009793174,0.1357925,0.009545224,0.06208,0.009984973,0.20796,0.013594929
0.3,0.0394275,0.00340922,0.3025535,0.021994098,0.0609515,0.010305414,0.333488,0.05795109,0.087441,0.008083481,0.426264,0.023110138

